Modeling Economic Systems as Multiport Networks

In this paper, we demonstrate how multiport network theory can be used as a powerful modeling tool in economics. The critical insight is using the port concept to pair the flow of goods (the electrical current) with the agent's incentive (the voltage) in an economic interaction. By building networks of agents interacting through ports, we create models with multiple levels of abstraction, from the macro level down to the micro level. We are thereby able to model complex macroeconomic systems whose dynamical behavior is emergent from the micro level. Using the LTSpice circuit simulator, we then design and analyze a series of example systems that range in complexity from the textbook Robinson Crusoe economy to a model of an entire economy.

==> _main_matter/Multiport/Bullwhip.txt <==
time	I(I1)	I(Consumption1)	I(Consumption)
0.000000000000000e+00	1.000000e+01	1.000000e+01	1.000000e+01
8.066231565430153e-04	1.000013e+01	1.000000e+01	1.000000e+01
1.613246313086031e-03	1.000025e+01	1.000000e+01	1.000000e+01
2.419869469629046e-03	1.000038e+01	1.000000e+01	1.000000e+01
3.226492626172061e-03	1.000051e+01	1.000000e+01	1.000000e+01
4.033115782715077e-03	1.000063e+01	1.000000e+01	1.000000e+01
4.839738939258092e-03	1.000076e+01	1.000000e+01	1.000000e+01
5.646362095801105e-03	1.000089e+01	1.000000e+01	1.000000e+01
7.432677033488847e-03	1.000117e+01	1.000001e+01	1.000000e+01
9.784139662955722e-03	1.000154e+01	1.000002e+01	1.000000e+01
1.288091787275489e-02	1.000202e+01	1.000003e+01	1.000000e+01
1.695893464486540e-02	1.000266e+01	1.000005e+01	1.000000e+01
2.233120080694538e-02	1.000351e+01	1.000008e+01	1.000000e+01
2.810630520648743e-02	1.000441e+01	1.000012e+01	1.000000e+01
3.400717597674912e-02	1.000534e+01	1.000018e+01	1.000000e+01
4.148265536663756e-02	1.000652e+01	1.000027e+01	1.000000e+01
5.010649366913823e-02	1.000787e+01	1.000039e+01	1.000000e+01
6.092990422806797e-02	1.000957e+01	1.000057e+01	1.000000e+01
7.371228062717956e-02	1.001158e+01	1.000083e+01	1.000000e+01
8.952719402839351e-02	1.001406e+01	1.000121e+01	1.000000e+01
1.084311949580311e-01	1.001703e+01	1.000175e+01	1.000000e+01
1.316358751702414e-01	1.002068e+01	1.000254e+01	1.000000e+01
1.595748782754155e-01	1.002506e+01	1.000366e+01	1.000000e+01
1.937340598697112e-01	1.003043e+01	1.000528e+01	1.000000e+01
2.350580253139868e-01	1.003691e+01	1.000757e+01	1.000000e+01
2.855075415465598e-01	1.004483e+01	1.001081e+01	1.000000e+01
3.467611124041849e-01	1.005444e+01	1.001536e+01	1.000000e+01
4.215653796589769e-01	1.006617e+01	1.002170e+01	1.000000e+01
5.127059215073489e-01	1.008045e+01	1.003044e+01	1.000001e+01
6.242221202249068e-01	1.009790e+01	1.004237e+01	1.000001e+01
7.606492469542607e-01	1.011920e+01	1.005840e+01	1.000003e+01
9.071336219542607e-01	1.014201e+01	1.007696e+01	1.000006e+01
1.053617996954261e+00	1.016475e+01	1.009659e+01	1.000010e+01
1.200102371954261e+00	1.018740e+01	1.011703e+01	1.000016e+01
1.346586746954261e+00	1.020995e+01	1.013805e+01	1.000025e+01
1.493071121954261e+00	1.023239e+01	1.015947e+01	1.000037e+01
1.639555496954261e+00	1.025470e+01	1.018116e+01	1.000052e+01
1.786039871954261e+00	1.027689e+01	1.020302e+01	1.000072e+01
1.932524246954261e+00	1.029892e+01	1.022497e+01	1.000096e+01
2.079008621954261e+00	1.032080e+01	1.024695e+01	1.000126e+01
2.225492996954261e+00	1.034250e+01	1.026891e+01	1.000162e+01
2.371977371954261e+00	1.036403e+01	1.029081e+01	1.000205e+01
2.518461746954261e+00	1.038536e+01	1.031261e+01	1.000255e+01
2.664946121954261e+00	1.040649e+01	1.033430e+01	1.000314e+01
2.811430496954261e+00	1.042740e+01	1.035584e+01	1.000381e+01
2.957914871954261e+00	1.044809e+01	1.037722e+01	1.000459e+01
3.104399246954261e+00	1.046854e+01	1.039841e+01	1.000546e+01
3.250883621954261e+00	1.048874e+01	1.041941e+01	1.000645e+01
3.397367996954261e+00	1.050869e+01	1.044020e+01	1.000755e+01
3.543852371954261e+00	1.052836e+01	1.046077e+01	1.000878e+01
3.690336746954261e+00	1.054775e+01	1.048109e+01	1.001014e+01
3.836821121954261e+00	1.056686e+01	1.050116e+01	1.001163e+01
3.983305496954261e+00	1.058566e+01	1.052098e+01	1.001328e+01
4.129789871954261e+00	1.060416e+01	1.054051e+01	1.001507e+01
4.276274246954261e+00	1.062233e+01	1.055977e+01	1.001702e+01
4.422758621954261e+00	1.064017e+01	1.057873e+01	1.001914e+01
4.569242996954261e+00	1.065768e+01	1.059738e+01	1.002143e+01
4.715727371954261e+00	1.067484e+01	1.061572e+01	1.002389e+01
4.862211746954261e+00	1.069164e+01	1.063373e+01	1.002654e+01
5.008696121954261e+00	1.070807e+01	1.065140e+01	1.002937e+01
5.155180496954261e+00	1.072413e+01	1.066874e+01	1.003240e+01
5.301664871954261e+00	1.073981e+01	1.068571e+01	1.003563e+01
5.448149246954261e+00	1.075509e+01	1.070233e+01	1.003906e+01
5.741117996954261e+00	1.078445e+01	1.073443e+01	1.004655e+01
6.034086746954261e+00	1.081215e+01	1.076498e+01	1.005492e+01
6.327055496954261e+00	1.083813e+01	1.079391e+01	1.006419e+01
6.620024246954261e+00	1.086234e+01	1.082116e+01	1.007438e+01
6.912992996954261e+00	1.088472e+01	1.084667e+01	1.008553e+01
7.205961746954261e+00	1.090523e+01	1.087038e+01	1.009766e+01
7.645414871954261e+00	1.093238e+01	1.090248e+01	1.011769e+01
8.084867996954261e+00	1.095509e+01	1.093029e+01	1.013999e+01
8.524321121954261e+00	1.097325e+01	1.095365e+01	1.016453e+01
8.963774246954261e+00	1.098678e+01	1.097248e+01	1.019131e+01
9.131184961239974e+00	1.099071e+01	1.097844e+01	1.020211e+01
9.298595675525689e+00	1.099394e+01	1.098372e+01	1.021321e+01
9.466006389811403e+00	1.099649e+01	1.098832e+01	1.022461e+01
9.633417104097118e+00	1.099834e+01	1.099223e+01	1.023632e+01
9.800827818382832e+00	1.099951e+01	1.099545e+01	1.024834e+01
9.968238532668547e+00	1.099999e+01	1.099800e+01	1.026065e+01
1.013564924695426e+01	1.099977e+01	1.099985e+01	1.027328e+01
1.057510237195426e+01	1.099592e+01	1.100142e+01	1.030772e+01
1.101455549695426e+01	1.098733e+01	1.099821e+01	1.034400e+01
1.145400862195426e+01	1.097403e+01	1.099025e+01	1.038197e+01
1.189346174695426e+01	1.095609e+01	1.097757e+01	1.042145e+01
1.218643049695426e+01	1.094160e+01	1.096653e+01	1.044852e+01
1.262588362195426e+01	1.091613e+01	1.094613e+01	1.049008e+01
1.306533674695426e+01	1.088630e+01	1.092122e+01	1.053261e+01
1.335830549695426e+01	1.086406e+01	1.090217e+01	1.056137e+01
1.365127424695426e+01	1.083998e+01	1.088121e+01	1.059038e+01
1.394424299695426e+01	1.081413e+01	1.085839e+01	1.061955e+01
1.409072737195426e+01	1.080056e+01	1.084629e+01	1.063418e+01
1.423721174695426e+01	1.078656e+01	1.083374e+01	1.064882e+01
1.438369612195426e+01	1.077214e+01	1.082075e+01	1.066345e+01
1.453018049695426e+01	1.075732e+01	1.080733e+01	1.067808e+01
1.482314924695426e+01	1.072647e+01	1.077921e+01	1.070726e+01
1.526260237195426e+01	1.067735e+01	1.073395e+01	1.075070e+01
1.557649746123997e+01	1.064002e+01	1.069923e+01	1.078160e+01
1.589039255052569e+01	1.060138e+01	1.066305e+01	1.081178e+01
1.620428763981140e+01	1.056142e+01	1.062539e+01	1.084121e+01
1.651818272909712e+01	1.052016e+01	1.058627e+01	1.086991e+01
1.683207781838283e+01	1.047758e+01	1.054567e+01	1.089787e+01
1.714597290766854e+01	1.043370e+01	1.050361e+01	1.092509e+01
1.745986799695426e+01	1.038850e+01	1.046007e+01	1.095158e+01
1.779468942552569e+01	1.033917e+01	1.041232e+01	1.097860e+01
1.812951085409712e+01	1.028925e+01	1.036376e+01	1.100388e+01
1.846433228266854e+01	1.023875e+01	1.031441e+01	1.102741e+01
1.879915371123997e+01	1.018765e+01	1.026426e+01	1.104920e+01
1.913397513981140e+01	1.013597e+01	1.021331e+01	1.106925e+01
1.946879656838283e+01	1.008370e+01	1.016156e+01	1.108755e+01
1.980361799695426e+01	1.003084e+01	1.010902e+01	1.110411e+01
2.024307112195426e+01	9.961827e+00	1.004007e+01	1.112213e+01
2.068252424695426e+01	9.892995e+00	9.970936e+00	1.113617e+01
2.097549299695426e+01	9.847369e+00	9.924901e+00	1.114321e+01
2.126846174695426e+01	9.802066e+00	9.879025e+00	1.114832e+01
2.156143049695426e+01	9.757183e+00	9.833404e+00	1.115144e+01
2.170791487195426e+01	9.734928e+00	9.810719e+00	1.115223e+01
2.185439924695426e+01	9.712813e+00	9.788136e+00	1.115251e+01
2.200088362195426e+01	9.690851e+00	9.765663e+00	1.115226e+01
2.214736799695426e+01	9.669052e+00	9.743315e+00	1.115149e+01
2.244033674695426e+01	9.625992e+00	9.699038e+00	1.114833e+01
2.287978987195426e+01	9.562914e+00	9.633844e+00	1.113948e+01
2.323553763981140e+01	9.513008e+00	9.581958e+00	1.112869e+01
2.359128540766854e+01	9.464981e+00	9.531752e+00	1.111450e+01
2.394703317552569e+01	9.418831e+00	9.483227e+00	1.109690e+01
2.430278094338283e+01	9.374559e+00	9.436382e+00	1.107590e+01
2.465852871123997e+01	9.332165e+00	9.391218e+00	1.105149e+01
2.501427647909712e+01	9.291649e+00	9.347735e+00	1.102368e+01
2.537002424695426e+01	9.253011e+00	9.305932e+00	1.099246e+01
2.580947737195426e+01	9.208529e+00	9.257283e+00	1.094882e+01
2.624893049695426e+01	9.168237e+00	9.212646e+00	1.090041e+01
2.668838362195426e+01	9.132136e+00	9.172020e+00	1.084722e+01
2.712783674695426e+01	9.100225e+00	9.135406e+00	1.078926e+01
2.756728987195426e+01	9.072506e+00	9.102803e+00	1.072652e+01
2.800674299695426e+01	9.048976e+00	9.074211e+00	1.065900e+01
2.844619612195426e+01	9.029637e+00	9.049631e+00	1.058671e+01
2.865545951481140e+01	9.022207e+00	9.039689e+00	1.055096e+01
2.886472290766854e+01	9.015847e+00	9.030806e+00	1.051439e+01
2.907398630052569e+01	9.010557e+00	9.022980e+00	1.047699e+01
2.928324969338283e+01	9.006337e+00	9.016212e+00	1.043878e+01
2.949251308623997e+01	9.003187e+00	9.010502e+00	1.039975e+01
2.970177647909712e+01	9.001107e+00	9.005850e+00	1.035990e+01
2.991103987195426e+01	9.000097e+00	9.002256e+00	1.031923e+01
3.035049299695426e+01	9.001515e+00	8.998255e+00	1.023176e+01
3.078994612195426e+01	9.007689e+00	8.999024e+00	1.014155e+01
3.108291487195426e+01	9.014433e+00	9.002187e+00	1.008007e+01
3.137588362195426e+01	9.023264e+00	9.007462e+00	1.001765e+01
3.152236799695426e+01	9.028457e+00	9.010887e+00	9.986129e+00
3.181533674695426e+01	9.040381e+00	9.019308e+00	9.922522e+00
3.225478987195426e+01	9.062069e+00	9.035825e+00	9.825954e+00
3.269424299695426e+01	9.088225e+00	9.056932e+00	9.728376e+00
3.298721174695426e+01	9.108084e+00	9.073507e+00	9.662979e+00
3.313369612195426e+01	9.118724e+00	9.082531e+00	9.630226e+00
3.328018049695426e+01	9.129830e+00	9.092042e+00	9.597461e+00
3.357314924695426e+01	9.153419e+00	9.112499e+00	9.531956e+00
3.430557112195426e+01	9.220117e+00	9.171758e+00	9.369144e+00
3.457761353266854e+01	9.247708e+00	9.196733e+00	9.309066e+00
3.484965594338283e+01	9.276535e+00	9.223046e+00	9.249800e+00
3.512169835409711e+01	9.306598e+00	9.250699e+00	9.191347e+00
3.539374076481140e+01	9.337895e+00	9.279690e+00	9.133708e+00
3.566578317552569e+01	9.370428e+00	9.310020e+00	9.076882e+00
3.593782558623997e+01	9.404196e+00	9.341689e+00	9.020869e+00
3.620986799695426e+01	9.439199e+00	9.374697e+00	8.965669e+00
3.662839478266854e+01	9.495456e+00	9.428108e+00	8.882644e+00
3.704692156838283e+01	9.553249e+00	9.483368e+00	8.803748e+00
3.746544835409712e+01	9.612578e+00	9.540478e+00	8.728982e+00
3.788397513981140e+01	9.673443e+00	9.599437e+00	8.658345e+00
3.830250192552569e+01	9.735843e+00	9.660245e+00	8.591838e+00
3.872102871123997e+01	9.799780e+00	9.722903e+00	8.529460e+00
3.913955549695426e+01	9.865252e+00	9.787411e+00	8.471211e+00
3.932789255052569e+01	9.894686e+00	9.816527e+00	8.447038e+00
3.951622960409711e+01	9.924147e+00	9.845740e+00	8.424025e+00
3.970456665766854e+01	9.953636e+00	9.875049e+00	8.402172e+00
3.989290371123997e+01	9.983152e+00	9.904454e+00	8.381480e+00
4.008124076481140e+01	1.001270e+01	9.933955e+00	8.361948e+00
4.026957781838283e+01	1.004227e+01	9.963552e+00	8.343576e+00
4.045791487195426e+01	1.007187e+01	9.993246e+00	8.326365e+00
4.060439924695426e+01	1.009483e+01	1.001633e+01	8.313859e+00
4.075088362195426e+01	1.011770e+01	1.003937e+01	8.302135e+00
4.089736799695426e+01	1.014050e+01	1.006237e+01	8.291193e+00
4.104385237195426e+01	1.016322e+01	1.008533e+01	8.281032e+00
4.119033674695426e+01	1.018586e+01	1.010826e+01	8.271653e+00
4.133682112195426e+01	1.020842e+01	1.013114e+01	8.263056e+00
4.148330549695426e+01	1.023090e+01	1.015399e+01	8.255240e+00
4.165071621123997e+01	1.025644e+01	1.018001e+01	8.247303e+00
4.181812692552569e+01	1.028177e+01	1.020585e+01	8.240454e+00
4.198553763981140e+01	1.030687e+01	1.023153e+01	8.234695e+00
4.215294835409711e+01	1.033176e+01	1.025704e+01	8.230026e+00
4.232035906838283e+01	1.035642e+01	1.028239e+01	8.226446e+00
4.248776978266854e+01	1.038086e+01	1.030756e+01	8.223955e+00
4.265518049695426e+01	1.040509e+01	1.033257e+01	8.222553e+00
4.280166487195426e+01	1.042602e+01	1.035422e+01	8.222258e+00
4.309463362195426e+01	1.046719e+01	1.039695e+01	8.224239e+00
4.336667603266854e+01	1.050469e+01	1.043604e+01	8.229170e+00
4.363871844338283e+01	1.054111e+01	1.047417e+01	8.237088e+00
4.391076085409711e+01	1.057645e+01	1.051133e+01	8.247996e+00
4.418280326481140e+01	1.061071e+01	1.054753e+01	8.261892e+00
4.445484567552569e+01	1.064388e+01	1.058276e+01	8.278776e+00
4.472688808623997e+01	1.067598e+01	1.061703e+01	8.298649e+00
4.499893049695426e+01	1.070699e+01	1.065033e+01	8.321510e+00
4.545930996123997e+01	1.075674e+01	1.070424e+01	8.367491e+00
4.591968942552569e+01	1.080202e+01	1.075389e+01	8.421205e+00
4.638006888981140e+01	1.084282e+01	1.079927e+01	8.482652e+00
4.684044835409712e+01	1.087914e+01	1.084038e+01	8.551832e+00
4.730082781838283e+01	1.091098e+01	1.087723e+01	8.628746e+00
4.776120728266854e+01	1.093835e+01	1.090982e+01	8.713393e+00
4.822158674695426e+01	1.096123e+01	1.093814e+01	8.805773e+00
4.845177647909711e+01	1.097059e+01	1.095023e+01	8.854251e+00
4.868196621123997e+01	1.097866e+01	1.096106e+01	8.904182e+00
4.891215594338283e+01	1.098544e+01	1.097061e+01	8.955567e+00
4.914234567552569e+01	1.099093e+01	1.097889e+01	9.008406e+00
4.937253540766854e+01	1.099513e+01	1.098590e+01	9.062698e+00
4.960272513981140e+01	1.099804e+01	1.099164e+01	9.118444e+00
4.983291487195426e+01	1.099966e+01	1.099610e+01	9.175643e+00
5.041885237195426e+01	1.099784e+01	1.100151e+01	9.326283e+00
5.069089478266854e+01	1.099408e+01	1.100111e+01	9.398945e+00
5.096293719338283e+01	1.098854e+01	1.099891e+01	9.472660e+00
5.123497960409711e+01	1.098122e+01	1.099490e+01	9.547429e+00
5.150702201481140e+01	1.097213e+01	1.098908e+01	9.623252e+00
5.177906442552569e+01	1.096125e+01	1.098145e+01	9.700128e+00
5.205110683623997e+01	1.094859e+01	1.097201e+01	9.778057e+00
5.232314924695426e+01	1.093415e+01	1.096077e+01	9.857039e+00
5.276260237195426e+01	1.090731e+01	1.093895e+01	9.985314e+00
5.305557112195426e+01	1.088701e+01	1.092192e+01	1.007141e+01
5.334853987195426e+01	1.086483e+01	1.090294e+01	1.015778e+01
5.349502424695426e+01	1.085305e+01	1.089272e+01	1.020101e+01
5.393447737195426e+01	1.081502e+01	1.085927e+01	1.033062e+01
5.412281442552569e+01	1.079749e+01	1.084363e+01	1.038615e+01
5.431115147909711e+01	1.077929e+01	1.082729e+01	1.044140e+01
5.449948853266854e+01	1.076044e+01	1.081025e+01	1.049639e+01
5.468782558623997e+01	1.074093e+01	1.079251e+01	1.055110e+01
5.487616263981140e+01	1.072077e+01	1.077407e+01	1.060555e+01
5.506449969338283e+01	1.069995e+01	1.075493e+01	1.065973e+01
5.525283674695426e+01	1.067847e+01	1.073508e+01	1.071364e+01
5.554580549695426e+01	1.064396e+01	1.070301e+01	1.079644e+01
5.581784790766854e+01	1.061053e+01	1.067173e+01	1.087258e+01
5.608989031838283e+01	1.057614e+01	1.063938e+01	1.094720e+01
5.636193272909711e+01	1.054080e+01	1.060595e+01	1.102031e+01
5.663397513981140e+01	1.050451e+01	1.057146e+01	1.109189e+01
5.690601755052569e+01	1.046726e+01	1.053589e+01	1.116196e+01
5.717805996123997e+01	1.042906e+01	1.049924e+01	1.123052e+01
5.745010237195426e+01	1.038991e+01	1.046152e+01	1.129756e+01
5.778492380052569e+01	1.034061e+01	1.041381e+01	1.137746e+01
5.811974522909711e+01	1.029072e+01	1.036528e+01	1.145366e+01
5.845456665766854e+01	1.024024e+01	1.031596e+01	1.152614e+01
5.878938808623997e+01	1.018916e+01	1.026583e+01	1.159490e+01
5.912420951481140e+01	1.013749e+01	1.021490e+01	1.165994e+01
5.945903094338283e+01	1.008523e+01	1.016317e+01	1.172128e+01
5.979385237195426e+01	1.003238e+01	1.011063e+01	1.177889e+01
6.052627424695426e+01	9.917427e+00	9.995605e+00	1.188842e+01
6.071461130052569e+01	9.887921e+00	9.965911e+00	1.191307e+01
6.090294835409711e+01	9.858576e+00	9.936311e+00	1.193615e+01
6.109128540766854e+01	9.829394e+00	9.906806e+00	1.195766e+01
6.127962246123997e+01	9.800373e+00	9.877394e+00	1.197761e+01
6.146795951481140e+01	9.771515e+00	9.848076e+00	1.199600e+01
6.165629656838283e+01	9.742818e+00	9.818853e+00	1.201282e+01
6.184463362195426e+01	9.714283e+00	9.789723e+00	1.202808e+01
6.205389701481140e+01	9.682860e+00	9.757562e+00	1.204310e+01
6.226316040766854e+01	9.651863e+00	9.725746e+00	1.205605e+01
6.247242380052569e+01	9.621290e+00	9.694277e+00	1.206693e+01
6.268168719338283e+01	9.591142e+00	9.663155e+00	1.207574e+01
6.289095058623997e+01	9.561420e+00	9.632379e+00	1.208248e+01
6.310021397909712e+01	9.532122e+00	9.601950e+00	1.208714e+01
6.330947737195426e+01	9.503249e+00	9.571867e+00	1.208973e+01
6.345596174695426e+01	9.483412e+00	9.551141e+00	1.209026e+01
6.364429880052569e+01	9.458259e+00	9.524788e+00	1.208942e+01
6.383263585409711e+01	9.433633e+00	9.498907e+00	1.208687e+01
6.402097290766855e+01	9.409533e+00	9.473497e+00	1.208260e+01
6.420930996123997e+01	9.385959e+00	9.448558e+00	1.207661e+01
6.439764701481140e+01	9.362913e+00	9.424091e+00	1.206891e+01
6.458598406838283e+01	9.340392e+00	9.400094e+00	1.205949e+01
6.477432112195426e+01	9.318398e+00	9.376569e+00	1.204835e+01
6.519284790766855e+01	9.271389e+00	9.325936e+00	1.201708e+01
6.561137469338283e+01	9.227951e+00	9.278682e+00	1.197789e+01
6.602990147909712e+01	9.188085e+00	9.234807e+00	1.193080e+01
6.644842826481140e+01	9.151790e+00	9.194310e+00	1.187579e+01
6.686695505052569e+01	9.119066e+00	9.157193e+00	1.181288e+01
6.728548183623997e+01	9.089914e+00	9.123454e+00	1.174206e+01
6.770400862195426e+01	9.064334e+00	9.093094e+00	1.166332e+01
6.799697737195426e+01	9.049037e+00	9.074391e+00	1.160404e+01
6.828994612195426e+01	9.035811e+00	9.057722e+00	1.154171e+01
6.858291487195426e+01	9.024656e+00	9.043089e+00	1.147635e+01
6.887588362195426e+01	9.015571e+00	9.030490e+00	1.140794e+01
6.916885237195426e+01	9.008557e+00	9.019927e+00	1.133650e+01
6.946182112195426e+01	9.003614e+00	9.011398e+00	1.126202e+01
6.975478987195426e+01	9.000742e+00	9.004905e+00	1.118450e+01
7.048721174695426e+01	9.002927e+00	8.998062e+00	1.098072e+01
7.078018049695426e+01	9.007552e+00	8.999068e+00	1.089486e+01
7.107314924695426e+01	9.014231e+00	9.002164e+00	1.080745e+01
7.136611799695426e+01	9.022962e+00	9.007349e+00	1.071851e+01
7.165908674695426e+01	9.033747e+00	9.014624e+00	1.062802e+01
7.195205549695426e+01	9.046585e+00	9.023988e+00	1.053600e+01
7.224502424695426e+01	9.061476e+00	9.035441e+00	1.044243e+01
7.253799299695426e+01	9.078421e+00	9.048985e+00	1.034732e+01
7.268447737195426e+01	9.087610e+00	9.056503e+00	1.029959e+01
7.283096174695426e+01	9.097268e+00	9.064510e+00	1.025172e+01
7.297744612195426e+01	9.107396e+00	9.073004e+00	1.020370e+01
7.312393049695426e+01	9.117994e+00	9.081987e+00	1.015555e+01
7.327041487195426e+01	9.129061e+00	9.091458e+00	1.010727e+01
7.341689924695426e+01	9.140598e+00	9.101416e+00	1.005884e+01
7.356338362195426e+01	9.152604e+00	9.111863e+00	1.001027e+01
7.385635237195426e+01	9.177927e+00	9.134137e+00	9.913126e+00
7.402376308623997e+01	9.193212e+00	9.147717e+00	9.857502e+00
7.419117380052569e+01	9.209025e+00	9.161861e+00	9.802002e+00
7.435858451481140e+01	9.225369e+00	9.176568e+00	9.746626e+00
7.452599522909712e+01	9.242241e+00	9.191840e+00	9.691374e+00
7.469340594338283e+01	9.259643e+00	9.207674e+00	9.636246e+00
7.486081665766855e+01	9.277575e+00	9.224073e+00	9.581241e+00
7.502822737195426e+01	9.296036e+00	9.241035e+00	9.526361e+00
7.590713362195426e+01	9.400476e+00	9.338265e+00	9.243711e+00
7.634658674695426e+01	9.457108e+00	9.391726e+00	9.106631e+00
7.666048183623997e+01	9.499432e+00	9.431965e+00	9.010400e+00
7.697437692552569e+01	9.542702e+00	9.473325e+00	8.916820e+00
7.728827201481140e+01	9.586919e+00	9.515805e+00	8.825890e+00
7.760216710409712e+01	9.632083e+00	9.559407e+00	8.737610e+00
7.791606219338283e+01	9.678194e+00	9.604129e+00	8.651981e+00
7.822995728266855e+01	9.725253e+00	9.649972e+00	8.569002e+00
7.854385237195426e+01	9.773258e+00	9.696936e+00	8.488674e+00
7.879496844338283e+01	9.811995e+00	9.734978e+00	8.427026e+00
7.904608451481140e+01	9.850872e+00	9.773283e+00	8.367844e+00
7.929720058623997e+01	9.889890e+00	9.811850e+00	8.311130e+00
7.954831665766855e+01	9.929048e+00	9.850678e+00	8.256883e+00
7.979943272909712e+01	9.968348e+00	9.889768e+00	8.205103e+00
8.005054880052569e+01	1.000779e+01	9.929121e+00	8.155791e+00
8.030166487195426e+01	1.004737e+01	9.968735e+00	8.108946e+00
8.042722290766855e+01	1.006708e+01	9.988507e+00	8.086633e+00
8.055278094338283e+01	1.008674e+01	1.000826e+01	8.065036e+00
8.067833897909712e+01	1.010636e+01	1.002801e+01	8.044155e+00
8.080389701481140e+01	1.012593e+01	1.004774e+01	8.023990e+00
8.092945505052569e+01	1.014546e+01	1.006745e+01	8.004542e+00
8.105501308623997e+01	1.016494e+01	1.008715e+01	7.985810e+00
8.118057112195426e+01	1.018438e+01	1.010683e+01	7.967793e+00
8.149446621123997e+01	1.023288e+01	1.015608e+01	7.925877e+00
8.180836130052569e+01	1.028053e+01	1.020466e+01	7.888913e+00
8.212225638981140e+01	1.032733e+01	1.025258e+01	7.856902e+00
8.243615147909712e+01	1.037328e+01	1.029982e+01	7.829844e+00
8.275004656838283e+01	1.041839e+01	1.034639e+01	7.807739e+00
8.306394165766855e+01	1.046264e+01	1.039229e+01	7.790586e+00
8.337783674695426e+01	1.050604e+01	1.043752e+01	7.778387e+00
8.381728987195426e+01	1.056433e+01	1.049864e+01	7.770190e+00
8.396377424695426e+01	1.058317e+01	1.051849e+01	7.769711e+00
8.415211130052569e+01	1.060699e+01	1.054367e+01	7.770760e+00
8.434044835409712e+01	1.063024e+01	1.056832e+01	7.773669e+00
8.452878540766855e+01	1.065290e+01	1.059244e+01	7.778438e+00
8.471712246123997e+01	1.067498e+01	1.061603e+01	7.785066e+00
8.490545951481140e+01	1.069648e+01	1.063910e+01	7.793554e+00
8.509379656838283e+01	1.071740e+01	1.066163e+01	7.803902e+00
8.528213362195426e+01	1.073774e+01	1.068364e+01	7.816109e+00
8.570066040766855e+01	1.078086e+01	1.073067e+01	7.850320e+00
8.611918719338283e+01	1.082023e+01	1.077412e+01	7.892971e+00
8.653771397909712e+01	1.085585e+01	1.081399e+01	7.944062e+00
8.695624076481140e+01	1.088771e+01	1.085028e+01	8.003592e+00
8.737476755052569e+01	1.091583e+01	1.088299e+01	8.071562e+00
8.779329433623997e+01	1.094020e+01	1.091212e+01	8.147972e+00
8.821182112195426e+01	1.096081e+01	1.093766e+01	8.232821e+00
8.846293719338283e+01	1.097102e+01	1.095086e+01	8.287173e+00
8.871405326481140e+01	1.097969e+01	1.096254e+01	8.343907e+00
8.896516933623997e+01	1.098683e+01	1.097271e+01	8.403024e+00
8.921628540766855e+01	1.099242e+01	1.098135e+01	8.464525e+00
8.946740147909712e+01	1.099648e+01	1.098848e+01	8.528408e+00
8.971851755052569e+01	1.099900e+01	1.099409e+01	8.594675e+00
8.996963362195426e+01	1.099999e+01	1.099818e+01	8.663324e+00
9.026260237195426e+01	1.099915e+01	1.100096e+01	8.745729e+00
9.051371844338283e+01	1.099672e+01	1.100163e+01	8.818742e+00
9.076483451481140e+01	1.099276e+01	1.100076e+01	8.893290e+00
9.101595058623997e+01	1.098728e+01	1.099835e+01	8.969373e+00
9.126706665766855e+01	1.098027e+01	1.099438e+01	9.046991e+00
9.151818272909712e+01	1.097173e+01	1.098887e+01	9.126143e+00
9.176929880052569e+01	1.096166e+01	1.098181e+01	9.206831e+00
9.202041487195426e+01	1.095006e+01	1.097320e+01	9.289053e+00
9.227153094338283e+01	1.093695e+01	1.096304e+01	9.372420e+00
9.252264701481140e+01	1.092245e+01	1.095143e+01	9.456463e+00
9.277376308623997e+01	1.090655e+01	1.093838e+01	9.541181e+00
9.302487915766855e+01	1.088925e+01	1.092388e+01	9.626575e+00
9.327599522909712e+01	1.087056e+01	1.090793e+01	9.712644e+00
9.352711130052569e+01	1.085048e+01	1.089054e+01	9.799388e+00
9.377822737195426e+01	1.082900e+01	1.087170e+01	9.886807e+00
9.407119612195426e+01	1.080239e+01	1.084808e+01	9.988690e+00
9.480361799695426e+01	1.072858e+01	1.078129e+01	1.024334e+01
9.501288138981140e+01	1.070561e+01	1.076020e+01	1.031593e+01
9.522214478266855e+01	1.068194e+01	1.073835e+01	1.038804e+01
9.543140817552569e+01	1.065758e+01	1.071575e+01	1.045966e+01
9.564067156838283e+01	1.063251e+01	1.069238e+01	1.053080e+01
9.584993496123997e+01	1.060676e+01	1.066826e+01	1.060145e+01
9.605919835409712e+01	1.058031e+01	1.064337e+01	1.067162e+01
9.626846174695426e+01	1.055316e+01	1.061772e+01	1.074131e+01
9.670791487195426e+01	1.049438e+01	1.056186e+01	1.088474e+01
9.700088362195426e+01	1.045364e+01	1.052290e+01	1.097867e+01
9.729385237195426e+01	1.041217e+01	1.048304e+01	1.107018e+01
9.758682112195426e+01	1.036996e+01	1.044230e+01	1.115929e+01
9.787978987195426e+01	1.032701e+01	1.040066e+01	1.124598e+01
9.817275862195426e+01	1.028333e+01	1.035813e+01	1.133027e+01
9.846572737195426e+01	1.023891e+01	1.031472e+01	1.141214e+01
9.875869612195426e+01	1.019375e+01	1.027041e+01	1.149160e+01
9.898888585409712e+01	1.015804e+01	1.023524e+01	1.155176e+01
9.921907558623997e+01	1.012224e+01	1.019989e+01	1.160979e+01
9.944926531838283e+01	1.008635e+01	1.016434e+01	1.166570e+01
9.967945505052569e+01	1.005038e+01	1.012861e+01	1.171950e+01
9.990964478266855e+01	1.001431e+01	1.009268e+01	1.177118e+01
1.001398345148114e+02	9.978155e+00	1.005656e+01	1.182073e+01
1.003700242469543e+02	9.941910e+00	1.002025e+01	1.186817e+01
1.008094773719543e+02	9.873190e+00	9.951119e+00	1.195183e+01
1.010815197826686e+02	9.830743e+00	9.908228e+00	1.199933e+01
1.013535621933828e+02	9.788793e+00	9.865696e+00	1.204314e+01
1.016256046040971e+02	9.747342e+00	9.823523e+00	1.208324e+01
1.018976470148114e+02	9.706388e+00	9.781710e+00	1.211964e+01
1.021696894255257e+02	9.665932e+00	9.740256e+00	1.215235e+01
1.024417318362400e+02	9.625975e+00	9.699161e+00	1.218135e+01
1.027137742469543e+02	9.586514e+00	9.658426e+00	1.220665e+01
1.029230376398114e+02	9.556737e+00	9.627579e+00	1.222337e+01
1.031323010326686e+02	9.527516e+00	9.597214e+00	1.223774e+01
1.033415644255257e+02	9.498851e+00	9.567332e+00	1.224974e+01
1.035508278183828e+02	9.470742e+00	9.537933e+00	1.225938e+01
1.037600912112400e+02	9.443189e+00	9.509016e+00	1.226667e+01
1.039693546040971e+02	9.416192e+00	9.480582e+00	1.227159e+01
1.041786179969543e+02	9.389750e+00	9.452631e+00	1.227415e+01
1.047645554969543e+02	9.319522e+00	9.377829e+00	1.226858e+01
1.050784505862400e+02	9.284047e+00	9.339679e+00	1.225777e+01
1.053923456755257e+02	9.250503e+00	9.303341e+00	1.224174e+01
1.057062407648114e+02	9.218888e+00	9.268816e+00	1.222051e+01
1.060201358540971e+02	9.189204e+00	9.236104e+00	1.219407e+01
1.063340309433828e+02	9.161450e+00	9.205204e+00	1.216241e+01
1.066479260326686e+02	9.135626e+00	9.176117e+00	1.212554e+01
1.069618211219543e+02	9.111732e+00	9.148842e+00	1.208347e+01
1.072966425505257e+02	9.088701e+00	9.122097e+00	1.203289e+01
1.076314639790971e+02	9.068309e+00	9.097927e+00	1.197725e+01
1.079662854076686e+02	9.050557e+00	9.076329e+00	1.191652e+01
1.083011068362400e+02	9.035444e+00	9.057306e+00	1.185073e+01
1.086359282648114e+02	9.022971e+00	9.040856e+00	1.177986e+01
1.089707496933828e+02	9.013137e+00	9.026979e+00	1.170391e+01
1.093055711219543e+02	9.005943e+00	9.015676e+00	1.162289e+01
1.100379929969543e+02	9.000018e+00	9.000744e+00	1.143166e+01
1.101844773719543e+02	9.000422e+00	8.999339e+00	1.139106e+01
1.103309617469543e+02	9.001354e+00	8.998464e+00	1.134978e+01
1.104774461219543e+02	9.002812e+00	8.998119e+00	1.130784e+01
1.106239304969543e+02	9.004798e+00	8.998304e+00	1.126523e+01
1.107704148719543e+02	9.007311e+00	8.999019e+00	1.122195e+01
1.109168992469543e+02	9.010351e+00	9.000265e+00	1.117801e+01
1.110633836219543e+02	9.013918e+00	9.002041e+00	1.113339e+01
1.114191313898114e+02	9.024887e+00	9.008660e+00	1.102188e+01
1.117748791576686e+02	9.038765e+00	9.018271e+00	1.090813e+01
1.121306269255257e+02	9.055552e+00	9.030874e+00	1.079212e+01
1.124863746933828e+02	9.075248e+00	9.046469e+00	1.067387e+01
1.128421224612400e+02	9.097854e+00	9.065056e+00	1.055338e+01
1.131978702290971e+02	9.123368e+00	9.086634e+00	1.043064e+01
1.135536179969543e+02	9.151791e+00	9.111204e+00	1.030565e+01
1.136791760326686e+02	9.162412e+00	9.120506e+00	1.026157e+01
1.138047340683828e+02	9.173349e+00	9.130139e+00	1.021743e+01
1.139302921040971e+02	9.184600e+00	9.140106e+00	1.017323e+01
1.140558501398114e+02	9.196166e+00	9.150404e+00	1.012897e+01
1.141814081755257e+02	9.208047e+00	9.161034e+00	1.008466e+01
1.143069662112400e+02	9.220243e+00	9.171997e+00	1.004028e+01
1.144325242469543e+02	9.232754e+00	9.183292e+00	9.995845e+00
1.146208613005257e+02	9.252106e+00	9.200857e+00	9.929117e+00
1.148091983540971e+02	9.272067e+00	9.219078e+00	9.862588e+00
1.149975354076686e+02	9.292638e+00	9.237958e+00	9.796257e+00
1.151858724612400e+02	9.313818e+00	9.257495e+00	9.730125e+00
1.153742095148114e+02	9.335608e+00	9.277690e+00	9.664192e+00
1.155625465683828e+02	9.358007e+00	9.298543e+00	9.598458e+00
1.157508836219543e+02	9.381015e+00	9.320053e+00	9.532923e+00
1.159392206755257e+02	9.404572e+00	9.342166e+00	9.467789e+00
1.161275577290971e+02	9.428597e+00	9.364804e+00	9.403244e+00
1.163158947826686e+02	9.453088e+00	9.387967e+00	9.339290e+00
1.165042318362400e+02	9.478047e+00	9.411654e+00	9.275924e+00
1.166925688898114e+02	9.503473e+00	9.435866e+00	9.213149e+00
1.168809059433828e+02	9.529367e+00	9.460603e+00	9.150963e+00
1.170692429969543e+02	9.555727e+00	9.485865e+00	9.089367e+00
1.174040644255257e+02	9.603784e+00	9.532115e+00	8.981380e+00
1.177388858540971e+02	9.652594e+00	9.579325e+00	8.876827e+00
1.180737072826686e+02	9.702156e+00	9.627494e+00	8.775708e+00
1.184085287112400e+02	9.752470e+00	9.676623e+00	8.678024e+00
1.187433501398114e+02	9.803535e+00	9.726711e+00	8.583773e+00
1.190781715683828e+02	9.855354e+00	9.777758e+00	8.492956e+00
1.194129929969543e+02	9.907924e+00	9.829764e+00	8.405574e+00
1.195594773719543e+02	9.930888e+00	9.852554e+00	8.368931e+00
1.197059617469543e+02	9.953859e+00	9.875391e+00	8.333178e+00
1.198524461219543e+02	9.976836e+00	9.898275e+00	8.298317e+00
1.199989304969543e+02	9.999819e+00	9.921208e+00	8.264347e+00
1.201454148719543e+02	1.002281e+01	9.944188e+00	8.231267e+00
1.202918992469543e+02	1.004580e+01	9.967216e+00	8.199078e+00
1.204383836219543e+02	1.006881e+01	9.990292e+00	8.167780e+00
1.205848679969543e+02	1.009177e+01	1.001337e+01	8.137440e+00
1.207313523719543e+02	1.011466e+01	1.003642e+01	8.108104e+00
1.208778367469543e+02	1.013747e+01	1.005942e+01	8.079770e+00
1.210243211219543e+02	1.016019e+01	1.008239e+01	8.052440e+00
1.211708054969543e+02	1.018284e+01	1.010532e+01	8.026114e+00
1.213172898719543e+02	1.020542e+01	1.012821e+01	8.000790e+00
1.214637742469543e+02	1.022791e+01	1.015107e+01	7.976470e+00
1.217985956755257e+02	1.027911e+01	1.020326e+01	7.924674e+00
1.221334171040971e+02	1.032921e+01	1.025455e+01	7.878773e+00
1.224682385326686e+02	1.037820e+01	1.030493e+01	7.838768e+00
1.228030599612400e+02	1.042608e+01	1.035440e+01	7.804658e+00
1.231378813898114e+02	1.047285e+01	1.040296e+01	7.776444e+00
1.234727028183828e+02	1.051851e+01	1.045061e+01	7.754125e+00
1.238075242469543e+02	1.056306e+01	1.049735e+01	7.737702e+00
1.245399461219543e+02	1.065421e+01	1.059388e+01	7.723701e+00
1.247282831755257e+02	1.067634e+01	1.061753e+01	7.724891e+00
1.249166202290971e+02	1.069783e+01	1.064059e+01	7.728024e+00
1.251049572826686e+02	1.071869e+01	1.066306e+01	7.733102e+00
1.252932943362400e+02	1.073890e+01	1.068495e+01	7.740123e+00
1.254816313898114e+02	1.075848e+01	1.070624e+01	7.749088e+00
1.256699684433828e+02	1.077743e+01	1.072694e+01	7.759997e+00
1.258583054969543e+02	1.079574e+01	1.074706e+01	7.772849e+00
1.262768322826685e+02	1.083411e+01	1.078964e+01	7.808829e+00
1.266953590683828e+02	1.086856e+01	1.082844e+01	7.853523e+00
1.271138858540971e+02	1.089909e+01	1.086346e+01	7.906933e+00
1.275324126398114e+02	1.092569e+01	1.089470e+01	7.969058e+00
1.279509394255257e+02	1.094836e+01	1.092215e+01	8.039898e+00
1.283694662112400e+02	1.096711e+01	1.094582e+01	8.119453e+00
1.287879929969542e+02	1.098193e+01	1.096571e+01	8.207723e+00
1.289554037112400e+02	1.098657e+01	1.097238e+01	8.244969e+00
1.291228144255257e+02	1.099053e+01	1.097837e+01	8.283339e+00
1.292902251398114e+02	1.099379e+01	1.098368e+01	8.322833e+00
1.294576358540971e+02	1.099637e+01	1.098830e+01	8.363451e+00
1.296250465683828e+02	1.099826e+01	1.099225e+01	8.405193e+00
1.297924572826685e+02	1.099946e+01	1.099551e+01	8.448060e+00
1.299598679969542e+02	1.099998e+01	1.099810e+01	8.492050e+00
1.302528367469542e+02	1.099921e+01	1.100094e+01	8.571354e+00
1.305039528183828e+02	1.099684e+01	1.100168e+01	8.641987e+00
1.307550688898114e+02	1.099295e+01	1.100087e+01	8.714407e+00
1.310061849612400e+02	1.098752e+01	1.099851e+01	8.788614e+00
1.312573010326685e+02	1.098057e+01	1.099461e+01	8.864607e+00
1.315084171040971e+02	1.097209e+01	1.098916e+01	8.942388e+00
1.317595331755257e+02	1.096208e+01	1.098215e+01	9.021954e+00
1.320106492469542e+02	1.095054e+01	1.097360e+01	9.103308e+00
1.323036179969542e+02	1.093514e+01	1.096165e+01	9.200114e+00
1.325965867469542e+02	1.091786e+01	1.094774e+01	9.298057e+00
1.328895554969542e+02	1.089870e+01	1.093188e+01	9.397136e+00
1.331825242469542e+02	1.087767e+01	1.091407e+01	9.497353e+00
1.334754929969542e+02	1.085476e+01	1.089431e+01	9.598706e+00
1.337684617469542e+02	1.082997e+01	1.087260e+01	9.701196e+00
1.340614304969542e+02	1.080331e+01	1.084894e+01	9.804823e+00
1.341660621933828e+02	1.079340e+01	1.084008e+01	9.841775e+00
1.342706938898114e+02	1.078329e+01	1.083100e+01	9.878742e+00
1.343753255862400e+02	1.077298e+01	1.082170e+01	9.915725e+00
1.344799572826685e+02	1.076245e+01	1.081218e+01	9.952723e+00
1.345845889790971e+02	1.075172e+01	1.080243e+01	9.989737e+00
1.346892206755257e+02	1.074078e+01	1.079247e+01	1.002677e+01
1.347938523719542e+02	1.072963e+01	1.078229e+01	1.006381e+01
1.350031157648114e+02	1.070669e+01	1.076124e+01	1.013798e+01
1.352123791576685e+02	1.068306e+01	1.073943e+01	1.021180e+01
1.354216425505257e+02	1.065873e+01	1.071686e+01	1.028526e+01
1.356309059433828e+02	1.063370e+01	1.069353e+01	1.035838e+01
1.358401693362400e+02	1.060798e+01	1.066944e+01	1.043114e+01
1.360494327290971e+02	1.058155e+01	1.064459e+01	1.050355e+01
1.362586961219542e+02	1.055443e+01	1.061897e+01	1.057561e+01
1.363842541576685e+02	1.053790e+01	1.060330e+01	1.061848e+01
1.365098121933828e+02	1.052117e+01	1.058742e+01	1.066106e+01
1.366353702290971e+02	1.050424e+01	1.057131e+01	1.070337e+01
1.367609282648114e+02	1.048713e+01	1.055498e+01	1.074539e+01
1.368864863005257e+02	1.046982e+01	1.053844e+01	1.078713e+01
1.370120443362400e+02	1.045232e+01	1.052168e+01	1.082859e+01
1.371376023719542e+02	1.043463e+01	1.050469e+01	1.086977e+01
1.374724238005257e+02	1.038633e+01	1.045817e+01	1.097847e+01
1.378072452290971e+02	1.033732e+01	1.041071e+01	1.108379e+01
1.381420666576685e+02	1.028758e+01	1.036232e+01	1.118572e+01
1.384768880862400e+02	1.023711e+01	1.031300e+01	1.128426e+01
1.388117095148114e+02	1.018592e+01	1.026275e+01	1.137942e+01
1.391465309433828e+02	1.013401e+01	1.021156e+01	1.147120e+01
1.394813523719542e+02	1.008138e+01	1.015945e+01	1.155958e+01
1.396278367469542e+02	1.005840e+01	1.013662e+01	1.159668e+01
1.397743211219542e+02	1.003541e+01	1.011375e+01	1.163289e+01
1.399208054969542e+02	1.001243e+01	1.009084e+01	1.166821e+01
1.400672898719542e+02	9.989442e+00	1.006789e+01	1.170265e+01
1.402137742469542e+02	9.966457e+00	1.004489e+01	1.173620e+01
1.403602586219542e+02	9.943471e+00	1.002186e+01	1.176887e+01
1.405067429969542e+02	9.920485e+00	9.998776e+00	1.180065e+01
1.406950800505257e+02	9.890971e+00	9.969080e+00	1.184015e+01
1.408834171040971e+02	9.861615e+00	9.939476e+00	1.187797e+01
1.410717541576685e+02	9.832418e+00	9.909963e+00	1.191411e+01
1.412600912112400e+02	9.803381e+00	9.880541e+00	1.194858e+01
1.414484282648114e+02	9.774503e+00	9.851211e+00	1.198138e+01
1.416367653183828e+02	9.745784e+00	9.821973e+00	1.201250e+01
1.418251023719542e+02	9.717224e+00	9.792826e+00	1.204194e+01
1.425575242469542e+02	9.608984e+00	9.681680e+00	1.213913e+01
1.428086403183828e+02	9.572860e+00	9.644330e+00	1.216612e+01
1.430597563898114e+02	9.537534e+00	9.607673e+00	1.218970e+01
1.433108724612400e+02	9.503006e+00	9.571709e+00	1.220987e+01
1.435619885326685e+02	9.469277e+00	9.536437e+00	1.222662e+01
1.438131046040971e+02	9.436346e+00	9.501858e+00	1.223996e+01
1.440642206755257e+02	9.404213e+00	9.467971e+00	1.224989e+01
1.443153367469542e+02	9.372879e+00	9.434776e+00	1.225640e+01
1.444408947826685e+02	9.357626e+00	9.418559e+00	1.225832e+01
1.445664528183828e+02	9.342636e+00	9.402583e+00	1.225938e+01
1.446920108540971e+02	9.327911e+00	9.386848e+00	1.225956e+01
1.448175688898114e+02	9.313450e+00	9.371355e+00	1.225888e+01
1.449431269255257e+02	9.299252e+00	9.356103e+00	1.225732e+01
1.450686849612400e+02	9.285319e+00	9.341092e+00	1.225490e+01
1.451942429969542e+02	9.271650e+00	9.326323e+00	1.225160e+01
1.455081380862400e+02	9.238594e+00	9.290406e+00	1.223943e+01
1.458220331755257e+02	9.207563e+00	9.256408e+00	1.222200e+01
1.461359282648114e+02	9.178556e+00	9.224326e+00	1.219934e+01
1.464498233540971e+02	9.151574e+00	9.194162e+00	1.217143e+01
1.467637184433828e+02	9.126617e+00	9.165915e+00	1.213827e+01
1.470776135326685e+02	9.103684e+00	9.139586e+00	1.209987e+01
1.473915086219542e+02	9.082776e+00	9.115174e+00	1.205623e+01
1.477054037112400e+02	9.064180e+00	9.092992e+00	1.200746e+01
1.480192988005257e+02	9.047940e+00	9.073119e+00	1.195423e+01
1.483331938898114e+02	9.034056e+00	9.055554e+00	1.189652e+01
1.486470889790971e+02	9.022529e+00	9.040297e+00	1.183434e+01
1.489609840683828e+02	9.013358e+00	9.027350e+00	1.176769e+01
1.492748791576685e+02	9.006544e+00	9.016711e+00	1.169657e+01
1.495887742469542e+02	9.002086e+00	9.008381e+00	1.162098e+01
1.498817429969542e+02	9.000173e+00	9.002834e+00	1.154731e+01
1.500000000000000e+02	9.000000e+00	9.001097e+00	1.151680e+01


==> _main_matter/Multiport/Bullwhip2.txt <==
time	-I(Elastic3)	I(L1)	I(L2)
0.000000000000000e+00	1.000000e+01	1.000000e+01	1.000000e+01
7.489828359601756e-05	1.000000e+01	1.000000e+01	1.000000e+01
1.497965671920351e-04	1.000000e+01	1.000000e+01	1.000000e+01
2.246948507880527e-04	1.000000e+01	1.000000e+01	1.000000e+01
2.995931343840702e-04	1.000000e+01	1.000000e+01	1.000000e+01
3.744914179800878e-04	1.000000e+01	1.000000e+01	1.000000e+01
4.493897015761054e-04	1.000000e+01	1.000000e+01	1.000000e+01
5.242879851721227e-04	1.000000e+01	1.000000e+01	1.000000e+01
1.048575970344245e-03	1.000000e+01	1.000000e+01	1.000000e+01
1.794555469513634e-03	1.000000e+01	1.000000e+01	1.000001e+01
2.558745620046753e-03	1.000000e+01	1.000000e+01	1.000002e+01
3.541697048548232e-03	1.000000e+01	1.000000e+01	1.000003e+01
4.705960821507283e-03	1.000000e+01	1.000000e+01	1.000006e+01
6.280120407199750e-03	1.000000e+01	1.000000e+01	1.000010e+01
8.272049071125238e-03	1.000000e+01	1.000000e+01	1.000018e+01
1.096091411443858e-02	1.000000e+01	1.000000e+01	1.000031e+01
1.444716475050252e-02	1.000000e+01	1.000000e+01	1.000054e+01
1.913032852322340e-02	1.000000e+01	1.000000e+01	1.000093e+01
2.528736298630041e-02	1.000000e+01	1.000000e+01	1.000160e+01
3.355787160636958e-02	1.000000e+01	1.000000e+01	1.000275e+01
4.258550876223807e-02	1.000000e+01	1.000000e+01	1.000430e+01
5.143984571361303e-02	1.000000e+01	1.000000e+01	1.000612e+01
6.124929818122787e-02	1.000000e+01	1.000000e+01	1.000849e+01
7.189896236203436e-02	1.000000e+01	1.000001e+01	1.001142e+01
8.428400703321884e-02	1.000000e+01	1.000001e+01	1.001529e+01
9.839117238842773e-02	1.000000e+01	1.000002e+01	1.002024e+01
1.149854272318566e-01	1.000000e+01	1.000003e+01	1.002674e+01
1.342126948603730e-01	1.000000e+01	1.000006e+01	1.003507e+01
1.568762566543415e-01	1.000000e+01	1.000011e+01	1.004586e+01
1.833613852836434e-01	1.000000e+01	1.000021e+01	1.005960e+01
2.146359159411629e-01	1.000000e+01	1.000037e+01	1.007714e+01
2.514235733478606e-01	1.000000e+01	1.000067e+01	1.009920e+01
2.950126658673868e-01	1.000001e+01	1.000121e+01	1.012688e+01
3.466357001928161e-01	1.000002e+01	1.000218e+01	1.016118e+01
4.081577273010816e-01	1.000006e+01	1.000391e+01	1.020341e+01
4.816531407409481e-01	1.000015e+01	1.000703e+01	1.025485e+01
5.700710725964070e-01	1.000038e+01	1.001261e+01	1.031700e+01
6.770877438235191e-01	1.000098e+01	1.002260e+01	1.039125e+01
8.080099093445090e-01	1.000251e+01	1.004030e+01	1.047915e+01
9.544942843445090e-01	1.000585e+01	1.006783e+01	1.057230e+01
1.100978659344509e+00	1.001186e+01	1.010433e+01	1.065852e+01
1.247463034344509e+00	1.002184e+01	1.015038e+01	1.073643e+01
1.393947409344509e+00	1.003731e+01	1.020582e+01	1.080501e+01
1.540431784344509e+00	1.005992e+01	1.027004e+01	1.086339e+01
1.686916159344509e+00	1.009138e+01	1.034200e+01	1.091084e+01
1.833400534344509e+00	1.013332e+01	1.042027e+01	1.094677e+01
1.979884909344509e+00	1.018723e+01	1.050315e+01	1.097076e+01
2.126369284344509e+00	1.025423e+01	1.058877e+01	1.098250e+01
2.272853659344509e+00	1.033501e+01	1.067516e+01	1.098188e+01
2.419338034344509e+00	1.042971e+01	1.076035e+01	1.096890e+01
2.565822409344509e+00	1.053784e+01	1.084247e+01	1.094374e+01
2.712306784344509e+00	1.065818e+01	1.091981e+01	1.090674e+01
2.858791159344509e+00	1.078884e+01	1.099089e+01	1.085836e+01
3.005275534344509e+00	1.092722e+01	1.105445e+01	1.079922e+01
3.151759909344509e+00	1.107009e+01	1.110952e+01	1.073007e+01
3.298244284344509e+00	1.121371e+01	1.115536e+01	1.065180e+01
3.444728659344509e+00	1.135393e+01	1.119145e+01	1.056539e+01
3.591213034344509e+00	1.148635e+01	1.121744e+01	1.047194e+01
3.737697409344509e+00	1.160651e+01	1.123310e+01	1.037263e+01
3.884181784344509e+00	1.171006e+01	1.123824e+01	1.026872e+01
4.030666159344509e+00	1.179292e+01	1.123269e+01	1.016153e+01
4.177150534344509e+00	1.185146e+01	1.121622e+01	1.005241e+01
4.323634909344509e+00	1.188266e+01	1.118850e+01	9.942736e+00
4.470119284344509e+00	1.188416e+01	1.114912e+01	9.833902e+00
4.616603659344509e+00	1.185441e+01	1.109753e+01	9.727283e+00
4.763088034344509e+00	1.179264e+01	1.103310e+01	9.624222e+00
4.909572409344509e+00	1.169894e+01	1.095516e+01	9.526018e+00
5.056056784344509e+00	1.157413e+01	1.086302e+01	9.433909e+00
5.202541159344509e+00	1.141979e+01	1.075611e+01	9.349051e+00
5.349025534344509e+00	1.123808e+01	1.063397e+01	9.272508e+00
5.495509909344509e+00	1.103168e+01	1.049642e+01	9.205235e+00
5.641994284344509e+00	1.080364e+01	1.034361e+01	9.148068e+00
5.788478659344509e+00	1.055730e+01	1.017607e+01	9.101718e+00
5.934963034344509e+00	1.029609e+01	9.994810e+00	9.066751e+00
6.081447409344509e+00	1.002351e+01	9.801332e+00	9.043591e+00
6.227931784344509e+00	9.742992e+00	9.597655e+00	9.032514e+00
6.374416159344509e+00	9.457859e+00	9.386311e+00	9.033639e+00
6.520900534344509e+00	9.171296e+00	9.170293e+00	9.046934e+00
6.667384909344509e+00	8.886333e+00	8.953006e+00	9.072215e+00
6.813869284344509e+00	8.605867e+00	8.738172e+00	9.109145e+00
6.960353659344509e+00	8.332690e+00	8.529730e+00	9.157243e+00
7.106838034344509e+00	8.069546e+00	8.331715e+00	9.215889e+00
7.253322409344509e+00	7.819174e+00	8.148130e+00	9.284332e+00
7.399806784344509e+00	7.584370e+00	7.982825e+00	9.361700e+00
7.546291159344509e+00	7.368024e+00	7.839369e+00	9.447012e+00
7.692775534344509e+00	7.173149e+00	7.720945e+00	9.539186e+00
7.839259909344509e+00	7.002886e+00	7.630260e+00	9.637058e+00
7.985744284344509e+00	6.860485e+00	7.569471e+00	9.739395e+00
8.132228659344509e+00	6.749257e+00	7.540142e+00	9.844907e+00
8.278713034344509e+00	6.672498e+00	7.543220e+00	9.952267e+00
8.425197409344509e+00	6.633393e+00	7.579046e+00	1.006012e+01
8.571681784344509e+00	6.634895e+00	7.647378e+00	1.016712e+01
8.718166159344509e+00	6.679589e+00	7.747439e+00	1.027192e+01
8.864650534344509e+00	6.769557e+00	7.877977e+00	1.037320e+01
9.011134909344509e+00	6.906238e+00	8.037340e+00	1.046969e+01
9.157619284344509e+00	7.090301e+00	8.223545e+00	1.056018e+01
9.304103659344509e+00	7.321537e+00	8.434361e+00	1.064354e+01
9.450588034344509e+00	7.598786e+00	8.667366e+00	1.071871e+01
9.597072409344509e+00	7.919881e+00	8.920012e+00	1.078475e+01
9.743556784344509e+00	8.281642e+00	9.189662e+00	1.084084e+01
9.890041159344509e+00	8.679907e+00	9.473621e+00	1.088628e+01
1.003652553434451e+01	9.109595e+00	9.769150e+00	1.092050e+01
1.018300990934451e+01	9.564816e+00	1.007345e+01	1.094307e+01
1.032949428434451e+01	1.003900e+01	1.038368e+01	1.095373e+01
1.047597865934451e+01	1.052507e+01	1.069688e+01	1.095234e+01
1.062246303434451e+01	1.101560e+01	1.101000e+01	1.093893e+01
1.076894740934451e+01	1.150303e+01	1.131984e+01	1.091369e+01
1.091543178434451e+01	1.197981e+01	1.162306e+01	1.087695e+01
1.106191615934451e+01	1.243863e+01	1.191613e+01	1.082917e+01
1.120840053434451e+01	1.287252e+01	1.219537e+01	1.077099e+01
1.135488490934451e+01	1.327505e+01	1.245696e+01	1.070315e+01
1.150136928434451e+01	1.364039e+01	1.269699e+01	1.062651e+01
1.164785365934451e+01	1.396341e+01	1.291150e+01	1.054205e+01
1.179433803434451e+01	1.423972e+01	1.309661e+01	1.045086e+01
1.194082240934451e+01	1.446568e+01	1.324853e+01	1.035408e+01
1.208730678434451e+01	1.463841e+01	1.336377e+01	1.025295e+01
1.223379115934451e+01	1.475576e+01	1.343917e+01	1.014875e+01
1.238027553434451e+01	1.481625e+01	1.347203e+01	1.004279e+01
1.252675990934451e+01	1.481899e+01	1.346026e+01	9.936407e+00
1.267324428434451e+01	1.476372e+01	1.340243e+01	9.830945e+00
1.281972865934451e+01	1.465063e+01	1.329784e+01	9.727726e+00
1.296621303434451e+01	1.448043e+01	1.314664e+01	9.628046e+00
1.311269740934451e+01	1.425426e+01	1.294980e+01	9.533151e+00
1.325918178434451e+01	1.397371e+01	1.270912e+01	9.444227e+00
1.340566615934451e+01	1.364081e+01	1.242725e+01	9.362388e+00
1.355215053434451e+01	1.325805e+01	1.210760e+01	9.288650e+00
1.369863490934451e+01	1.282844e+01	1.175428e+01	9.223932e+00
1.384511928434451e+01	1.235553e+01	1.137200e+01	9.169041e+00
1.399160365934451e+01	1.184346e+01	1.096597e+01	9.124654e+00
1.413808803434451e+01	1.129702e+01	1.054175e+01	9.091323e+00
1.428457240934451e+01	1.072162e+01	1.010518e+01	9.069456e+00
1.443105678434451e+01	1.012338e+01	9.662193e+00	9.059321e+00
1.457754115934451e+01	9.509071e+00	9.218750e+00	9.061039e+00
1.472402553434451e+01	8.886079e+00	8.780693e+00	9.074578e+00
1.487050990934451e+01	8.262342e+00	8.353678e+00	9.099764e+00
1.501699428434451e+01	7.646252e+00	7.943092e+00	9.136271e+00
1.516347865934451e+01	7.046518e+00	7.553998e+00	9.183634e+00
1.530996303434451e+01	6.472013e+00	7.191094e+00	9.241250e+00
1.545644740934451e+01	5.931596e+00	6.858696e+00	9.308386e+00
1.560293178434451e+01	5.433918e+00	6.560723e+00	9.384192e+00
1.574941615934451e+01	4.987223e+00	6.300698e+00	9.467703e+00
1.589590053434451e+01	4.599154e+00	6.081759e+00	9.557863e+00
1.604238490934451e+01	4.276562e+00	5.906660e+00	9.653527e+00
1.618886928434451e+01	4.025337e+00	5.777783e+00	9.753485e+00
1.633535365934451e+01	3.850268e+00	5.697133e+00	9.856468e+00
1.648183803434451e+01	3.754930e+00	5.666331e+00	9.961174e+00
1.662832240934451e+01	3.741607e+00	5.686598e+00	1.006628e+01
1.677480678434451e+01	3.811254e+00	5.758720e+00	1.017045e+01
1.692129115934451e+01	3.963501e+00	5.883017e+00	1.027238e+01
1.706777553434451e+01	4.196686e+00	6.059286e+00	1.037077e+01
1.721425990934451e+01	4.507921e+00	6.286764e+00	1.046439e+01
1.736074428434451e+01	4.893195e+00	6.564067e+00	1.055207e+01
1.750722865934451e+01	5.347488e+00	6.889144e+00	1.063270e+01
1.765371303434451e+01	5.864901e+00	7.259245e+00	1.070527e+01
1.780019740934451e+01	6.438795e+00	7.670889e+00	1.076887e+01
1.794668178434451e+01	7.061930e+00	8.119861e+00	1.082273e+01
1.809316615934451e+01	7.726595e+00	8.601223e+00	1.086616e+01
1.823965053434451e+01	8.424731e+00	9.109352e+00	1.089863e+01
1.838613490934451e+01	9.148034e+00	9.638001e+00	1.091975e+01
1.853261928434451e+01	9.888044e+00	1.018038e+01	1.092927e+01
1.867910365934451e+01	1.063622e+01	1.072927e+01	1.092708e+01
1.882558803434451e+01	1.138401e+01	1.127715e+01	1.091322e+01
1.897207240934451e+01	1.212285e+01	1.181630e+01	1.088788e+01
1.911855678434451e+01	1.284427e+01	1.233903e+01	1.085138e+01
1.926504115934451e+01	1.353988e+01	1.283774e+01	1.080420e+01
1.941152553434451e+01	1.420140e+01	1.330515e+01	1.074694e+01
1.955800990934451e+01	1.482076e+01	1.373441e+01	1.068032e+01
1.970449428434451e+01	1.539007e+01	1.411922e+01	1.060520e+01
1.985097865934451e+01	1.590176e+01	1.445398e+01	1.052252e+01
1.999746303434451e+01	1.634861e+01	1.473385e+01	1.043333e+01
2.014394740934451e+01	1.672390e+01	1.495484e+01	1.033874e+01
2.029043178434451e+01	1.702146e+01	1.511385e+01	1.023996e+01
2.043691615934451e+01	1.723586e+01	1.520870e+01	1.013823e+01
2.058340053434451e+01	1.736250e+01	1.523810e+01	1.003483e+01
2.072988490934451e+01	1.739777e+01	1.520167e+01	9.931061e+00
2.087636928434451e+01	1.733917e+01	1.509987e+01	9.828228e+00
2.102285365934451e+01	1.718543e+01	1.493399e+01	9.727629e+00
2.116933803434451e+01	1.693660e+01	1.470602e+01	9.630528e+00
2.131582240934451e+01	1.659414e+01	1.441868e+01	9.538151e+00
2.146230678434451e+01	1.616097e+01	1.407529e+01	9.451657e+00
2.160879115934451e+01	1.564144e+01	1.367974e+01	9.372138e+00
2.175527553434451e+01	1.504136e+01	1.323644e+01	9.300591e+00
2.190175990934451e+01	1.436789e+01	1.275024e+01	9.237917e+00
2.204824428434451e+01	1.362941e+01	1.222646e+01	9.184901e+00
2.219472865934451e+01	1.283548e+01	1.167077e+01	9.142207e+00
2.234121303434451e+01	1.199655e+01	1.108925e+01	9.110367e+00
2.248769740934451e+01	1.112385e+01	1.048829e+01	9.089775e+00
2.263418178434451e+01	1.022915e+01	9.874592e+00	9.080683e+00
2.278066615934451e+01	9.324554e+00	9.255152e+00	9.083196e+00
2.292715053434451e+01	8.422263e+00	8.637195e+00	9.097271e+00
2.307363490934451e+01	7.534382e+00	8.028135e+00	9.122722e+00
2.322011928434451e+01	6.672710e+00	7.435513e+00	9.159214e+00
2.336660365934451e+01	5.848569e+00	6.866911e+00	9.206277e+00
2.351308803434451e+01	5.072639e+00	6.329868e+00	9.263307e+00
2.365957240934451e+01	4.354834e+00	5.831769e+00	9.329573e+00
2.380605678434451e+01	3.704195e+00	5.379727e+00	9.404229e+00
2.395254115934451e+01	3.128812e+00	4.980461e+00	9.486327e+00
2.409902553434451e+01	2.635773e+00	4.640159e+00	9.574824e+00
2.424550990934451e+01	2.231126e+00	4.364348e+00	9.668600e+00
2.439199428434451e+01	1.919866e+00	4.157774e+00	9.766469e+00
2.453847865934451e+01	1.705925e+00	4.024279e+00	9.867194e+00
2.468496303434451e+01	1.592176e+00	3.966704e+00	9.969507e+00
2.483144740934451e+01	1.580438e+00	3.986808e+00	1.007212e+01
2.497793178434451e+01	1.671475e+00	4.085213e+00	1.017374e+01
2.512441615934451e+01	1.864999e+00	4.261369e+00	1.027310e+01
2.527090053434451e+01	2.159665e+00	4.513556e+00	1.036894e+01
2.541738490934451e+01	2.553058e+00	4.838903e+00	1.046006e+01
2.556386928434451e+01	3.041686e+00	5.233447e+00	1.054533e+01
2.571035365934451e+01	3.620962e+00	5.692202e+00	1.062368e+01
2.585683803434451e+01	4.285197e+00	6.209260e+00	1.069412e+01
2.600332240934451e+01	5.027597e+00	6.777904e+00	1.075578e+01
2.614980678434451e+01	5.840277e+00	7.390738e+00	1.080788e+01
2.629629115934451e+01	6.714285e+00	8.039814e+00	1.084977e+01
2.644277553434451e+01	7.639655e+00	8.716776e+00	1.088094e+01
2.658925990934451e+01	8.605481e+00	9.412992e+00	1.090099e+01
2.673574428434451e+01	9.600023e+00	1.011968e+01	1.090967e+01
2.688222865934451e+01	1.061084e+01	1.082803e+01	1.090689e+01
2.702871303434451e+01	1.162492e+01	1.152931e+01	1.089268e+01
2.717519740934451e+01	1.262894e+01	1.221498e+01	1.086722e+01
2.732168178434451e+01	1.360937e+01	1.287673e+01	1.083085e+01
2.746816615934451e+01	1.455278e+01	1.350661e+01	1.078402e+01
2.761465053434451e+01	1.544603e+01	1.409704e+01	1.072733e+01
2.776113490934451e+01	1.627650e+01	1.464090e+01	1.066150e+01
2.790761928434451e+01	1.703237e+01	1.513156e+01	1.058737e+01
2.805410365934451e+01	1.770277e+01	1.556294e+01	1.050588e+01
2.820058803434451e+01	1.827801e+01	1.592954e+01	1.041806e+01
2.834707240934451e+01	1.874976e+01	1.622648e+01	1.032502e+01
2.849355678434451e+01	1.911118e+01	1.644959e+01	1.022795e+01
2.864004115934451e+01	1.935700e+01	1.659543e+01	1.012807e+01
2.878652553434451e+01	1.948364e+01	1.666133e+01	1.002665e+01
2.893300990934451e+01	1.948920e+01	1.664552e+01	9.924969e+00
2.907949428434451e+01	1.937346e+01	1.654708e+01	9.824308e+00
2.922597865934451e+01	1.913785e+01	1.636612e+01	9.725940e+00
2.937246303434451e+01	1.878539e+01	1.610371e+01	9.631103e+00
2.951894740934451e+01	1.832060e+01	1.576200e+01	9.540989e+00
2.966543178434451e+01	1.774936e+01	1.534420e+01	9.456731e+00
2.981191615934451e+01	1.707884e+01	1.485462e+01	9.379384e+00
2.995840053434451e+01	1.631733e+01	1.429860e+01	9.309917e+00
3.010488490934451e+01	1.547411e+01	1.368255e+01	9.249199e+00
3.025136928434451e+01	1.455936e+01	1.301380e+01	9.197983e+00
3.039785365934451e+01	1.358400e+01	1.230060e+01	9.156906e+00
3.054433803434451e+01	1.255956e+01	1.155193e+01	9.126476e+00
3.069082240934451e+01	1.149811e+01	1.077744e+01	9.107067e+00
3.083730678434451e+01	1.041212e+01	9.987257e+00	9.098914e+00
3.098379115934451e+01	9.314361e+00	9.191824e+00	9.102111e+00
3.113027553434451e+01	8.217818e+00	8.401752e+00	9.116610e+00
3.127675990934451e+01	7.135570e+00	7.627618e+00	9.142219e+00
3.142324428434451e+01	6.080688e+00	6.879808e+00	9.178610e+00
3.156972865934451e+01	5.066122e+00	6.168335e+00	9.225320e+00
3.171621303434451e+01	4.104568e+00	5.502686e+00	9.281755e+00
3.186269740934451e+01	3.208344e+00	4.891679e+00	9.347201e+00
3.200918178434451e+01	2.389232e+00	4.343339e+00	9.420831e+00
3.215566615934451e+01	1.658324e+00	3.864791e+00	9.501715e+00
3.230215053434451e+01	1.025860e+00	3.462181e+00	9.588831e+00
3.244863490934451e+01	5.010560e-01	3.140614e+00	9.681082e+00
3.259511928434451e+01	9.193759e-02	2.904115e+00	9.777303e+00
3.274160365934451e+01	-1.948252e-01	2.755612e+00	9.876281e+00
3.288808803434451e+01	-3.540668e-01	2.696927e+00	9.976767e+00
3.303457240934451e+01	-3.822594e-01	2.728795e+00	1.007750e+01
3.318105678434451e+01	-2.776211e-01	2.850881e+00	1.017719e+01
3.332754115934451e+01	-4.019558e-02	3.061814e+00	1.027461e+01
3.347402553434451e+01	3.281028e-01	3.359220e+00	1.036851e+01
3.362050990934451e+01	8.234808e-01	3.739767e+00	1.045771e+01
3.376699428434451e+01	1.440297e+00	4.199202e+00	1.054109e+01
3.391347865934451e+01	2.171133e+00	4.732394e+00	1.061759e+01
3.405996303434451e+01	3.006898e+00	5.333382e+00	1.068627e+01
3.420644740934451e+01	3.936975e+00	5.995412e+00	1.074624e+01
3.435293178434451e+01	4.949390e+00	6.710996e+00	1.079677e+01
3.449941615934451e+01	6.031015e+00	7.471955e+00	1.083721e+01
3.464590053434451e+01	7.167780e+00	8.269487e+00	1.086707e+01
3.479238490934451e+01	8.344906e+00	9.094230e+00	1.088597e+01
3.493886928434451e+01	9.547134e+00	9.936345e+00	1.089369e+01
3.508535365934451e+01	1.075897e+01	1.078561e+01	1.089014e+01
3.523183803434451e+01	1.196489e+01	1.163152e+01	1.087536e+01
3.537832240934451e+01	1.314958e+01	1.246343e+01	1.084956e+01
3.552480678434451e+01	1.429810e+01	1.327064e+01	1.081307e+01
3.567129115934451e+01	1.539612e+01	1.404258e+01	1.076636e+01
3.581777553434451e+01	1.643000e+01	1.476898e+01	1.071002e+01
3.596425990934451e+01	1.738700e+01	1.543996e+01	1.064478e+01
3.611074428434451e+01	1.825535e+01	1.604626e+01	1.057145e+01
3.625722865934451e+01	1.902438e+01	1.657936e+01	1.049098e+01
3.640371303434451e+01	1.968459e+01	1.703165e+01	1.040438e+01
3.655019740934451e+01	2.022775e+01	1.739654e+01	1.031274e+01
3.669668178434451e+01	2.064691e+01	1.766863e+01	1.021722e+01
3.684316615934451e+01	2.093654e+01	1.784376e+01	1.011902e+01
3.698965053434451e+01	2.109249e+01	1.791910e+01	1.001938e+01
3.713613490934451e+01	2.111213e+01	1.789324e+01	9.919557e+00
3.728261928434451e+01	2.099429e+01	1.776616e+01	9.820799e+00
3.742910365934451e+01	2.073942e+01	1.753924e+01	9.724351e+00
3.757558803434451e+01	2.034950e+01	1.721525e+01	9.631423e+00
3.772207240934451e+01	1.982816e+01	1.679827e+01	9.543183e+00
3.786855678434451e+01	1.918062e+01	1.629362e+01	9.460739e+00
3.801504115934451e+01	1.841375e+01	1.570776e+01	9.385126e+00
3.816152553434451e+01	1.753596e+01	1.504819e+01	9.317293e+00
3.830800990934451e+01	1.655723e+01	1.432329e+01	9.258092e+00
3.845449428434451e+01	1.548898e+01	1.354222e+01	9.208263e+00
3.860097865934451e+01	1.434400e+01	1.271478e+01	9.168435e+00
3.874746303434451e+01	1.313628e+01	1.185126e+01	9.139104e+00
3.889394740934451e+01	1.188086e+01	1.096233e+01	9.120636e+00
3.904043178434451e+01	1.059366e+01	1.005889e+01	9.113263e+00
3.918691615934451e+01	9.291227e+00	9.151945e+00	9.117072e+00
3.933340053434451e+01	7.990502e+00	8.252525e+00	9.132013e+00
3.947988490934451e+01	6.708585e+00	7.371533e+00	9.157892e+00
3.962636928434451e+01	5.462453e+00	6.519660e+00	9.194378e+00
3.977285365934451e+01	4.268701e+00	5.707283e+00	9.241007e+00
3.991933803434451e+01	3.143279e+00	4.944364e+00	9.297185e+00
4.006582240934451e+01	2.101238e+00	4.240360e+00	9.362198e+00
4.021230678434451e+01	1.156502e+00	3.604122e+00	9.435221e+00
4.035879115934451e+01	3.216556e-01	3.043805e+00	9.515326e+00
4.050527553434451e+01	-3.922356e-01	2.566767e+00	9.601500e+00
4.065175990934451e+01	-9.757747e-01	2.179480e+00	9.692650e+00
4.079824428434451e+01	-1.421348e+00	1.887433e+00	9.787622e+00
4.094472865934451e+01	-1.723208e+00	1.695042e+00	9.885218e+00
4.109121303434451e+01	-1.877514e+00	1.605566e+00	9.984201e+00
4.123769740934451e+01	-1.882354e+00	1.621031e+00	1.008332e+01
4.138418178434451e+01	-1.737725e+00	1.742164e+00	1.018134e+01
4.153066615934451e+01	-1.445491e+00	1.968347e+00	1.027701e+01
4.167715053434451e+01	-1.009324e+00	2.297581e+00	1.036913e+01
4.182363490934451e+01	-4.346189e-01	2.726481e+00	1.045654e+01
4.197011928434451e+01	2.716006e-01	3.250286e+00	1.053815e+01
4.211660365934451e+01	1.100787e+00	3.862896e+00	1.061294e+01
4.226308803434451e+01	2.042981e+00	4.556941e+00	1.067996e+01
4.240957240934451e+01	3.086935e+00	5.323865e+00	1.073838e+01
4.255605678434451e+01	4.220228e+00	6.154044e+00	1.078747e+01
4.270254115934451e+01	5.429400e+00	7.036921e+00	1.082662e+01
4.284902553434451e+01	6.700079e+00	7.961157e+00	1.085534e+01
4.299550990934451e+01	8.017110e+00	8.914808e+00	1.087327e+01
4.314187935652268e+01	9.363655e+00	9.884744e+00	1.088020e+01
4.328836373152268e+01	1.072557e+01	1.085988e+01	1.087605e+01
4.343484810652268e+01	1.208521e+01	1.182681e+01	1.086088e+01
4.358133248152268e+01	1.342582e+01	1.277302e+01	1.083486e+01
4.372781685652268e+01	1.473071e+01	1.368630e+01	1.079835e+01
4.387430123152268e+01	1.598336e+01	1.455495e+01	1.075179e+01
4.402078560652268e+01	1.716770e+01	1.536790e+01	1.069579e+01
4.416726998152268e+01	1.826830e+01	1.611485e+01	1.063104e+01
4.431375435652268e+01	1.927058e+01	1.678642e+01	1.055836e+01
4.446023873152268e+01	2.016100e+01	1.737424e+01	1.047868e+01
4.460672310652268e+01	2.092732e+01	1.787098e+01	1.039299e+01
4.475320748152268e+01	2.155879e+01	1.827052e+01	1.030239e+01
4.489969185652268e+01	2.204631e+01	1.856790e+01	1.020800e+01
4.504617623152268e+01	2.238263e+01	1.875941e+01	1.011103e+01
4.519266060652268e+01	2.256247e+01	1.884261e+01	1.001270e+01
4.533914498152268e+01	2.258261e+01	1.881631e+01	9.914255e+00
4.548562935652268e+01	2.244203e+01	1.868059e+01	9.816927e+00
4.563211373152268e+01	2.214186e+01	1.843682e+01	9.721950e+00
4.577859810652268e+01	2.168546e+01	1.808761e+01	9.630520e+00
4.592508248152268e+01	2.107830e+01	1.763677e+01	9.543790e+00
4.607156685652268e+01	2.032792e+01	1.708936e+01	9.462854e+00
4.621805123152268e+01	1.944380e+01	1.645154e+01	9.388731e+00
4.636453560652268e+01	1.843724e+01	1.573064e+01	9.322351e+00
4.651101998152268e+01	1.732111e+01	1.493501e+01	9.264549e+00
4.665750435652268e+01	1.610973e+01	1.407400e+01	9.216050e+00
4.680398873152268e+01	1.481857e+01	1.315786e+01	9.177459e+00
4.695047310652268e+01	1.346410e+01	1.219763e+01	9.149258e+00
4.709695748152268e+01	1.206357e+01	1.120508e+01	9.131756e+00
4.724138808992715e+01	1.065462e+01	1.020667e+01	9.125258e+00
4.738787246492715e+01	9.214982e+00	9.186604e+00	9.129658e+00
4.753435683992715e+01	7.782588e+00	8.171971e+00	9.144983e+00
4.768084121492715e+01	6.375154e+00	7.175747e+00	9.171072e+00
4.782732558992715e+01	5.010082e+00	6.210852e+00	9.207591e+00
4.797380996492715e+01	3.704203e+00	5.289917e+00	9.254072e+00
4.812029433992715e+01	2.473601e+00	4.425102e+00	9.309925e+00
4.826677871492715e+01	1.333449e+00	3.627905e+00	9.374441e+00
4.841326308992715e+01	2.978561e-01	2.908987e+00	9.446804e+00
4.855974746492715e+01	-6.202717e-01	2.278004e+00	9.526099e+00
4.870623183992715e+01	-1.409367e+00	1.743463e+00	9.611325e+00
4.885271621492715e+01	-2.059322e+00	1.312584e+00	9.701408e+00
4.899920058992715e+01	-2.561605e+00	9.911970e-01	9.795212e+00
4.914568496492715e+01	-2.909364e+00	7.836599e-01	9.891556e+00
4.929216933992715e+01	-3.097526e+00	6.927990e-01	9.989227e+00
4.943865371492715e+01	-3.122880e+00	7.198817e-01	1.008700e+01
4.958513808992715e+01	-2.984152e+00	8.646126e-01	1.018363e+01
4.973162246492715e+01	-2.682054e+00	1.125156e+00	1.027792e+01
4.987810683992715e+01	-2.219326e+00	1.498183e+00	1.036867e+01
5.002459121492715e+01	-1.600744e+00	1.978935e+00	1.045475e+01
5.017107558992715e+01	-8.331086e-01	2.561310e+00	1.053507e+01
5.031755996492715e+01	7.479701e-02	3.237963e+00	1.060862e+01
5.046404433992715e+01	1.112282e+00	4.000416e+00	1.067447e+01
5.061052871492715e+01	2.266853e+00	4.839179e+00	1.073181e+01
5.075701308992715e+01	3.524352e+00	5.743876e+00	1.077989e+01
5.090349746492715e+01	4.869131e+00	6.703373e+00	1.081813e+01
5.104998183992715e+01	6.284248e+00	7.705918e+00	1.084605e+01
5.119646621492715e+01	7.751587e+00	8.739208e+00	1.086333e+01
5.134017570436208e+01	9.223993e+00	9.770787e+00	1.086966e+01
5.148666007936208e+01	1.073916e+01	1.082780e+01	1.086519e+01
5.163314445436208e+01	1.224913e+01	1.187747e+01	1.084986e+01
5.177962882936208e+01	1.373442e+01	1.290700e+01	1.082383e+01
5.192611320436208e+01	1.517575e+01	1.390371e+01	1.078741e+01
5.207259757936208e+01	1.655442e+01	1.485524e+01	1.074109e+01
5.221908195436208e+01	1.785257e+01	1.574967e+01	1.068543e+01
5.236556632936208e+01	1.905347e+01	1.657568e+01	1.062116e+01
5.251205070436208e+01	2.014168e+01	1.732268e+01	1.054908e+01
5.265853507936208e+01	2.110332e+01	1.798095e+01	1.047012e+01
5.280501945436208e+01	2.192617e+01	1.854174e+01	1.038526e+01
5.295150382936208e+01	2.259987e+01	1.899746e+01	1.029559e+01
5.309798820436208e+01	2.311598e+01	1.934175e+01	1.020223e+01
5.324447257936208e+01	2.346809e+01	1.956959e+01	1.010637e+01
5.339095695436208e+01	2.365183e+01	1.967742e+01	1.000921e+01
5.353744132936208e+01	2.366496e+01	1.966319e+01	9.911977e+00
5.368392570436208e+01	2.350729e+01	1.952644e+01	9.815900e+00
5.383041007936208e+01	2.318071e+01	1.926831e+01	9.722185e+00
5.397689445436208e+01	2.268913e+01	1.889156e+01	9.632010e+00
5.412337882936208e+01	2.203839e+01	1.840054e+01	9.546510e+00
5.426986320436208e+01	2.123626e+01	1.780118e+01	9.466757e+00
5.441634757936208e+01	2.029226e+01	1.710085e+01	9.393751e+00
5.456283195436208e+01	1.921763e+01	1.630833e+01	9.328409e+00
5.470931632936208e+01	1.802517e+01	1.543365e+01	9.271550e+00
5.485580070436208e+01	1.672914e+01	1.448793e+01	9.223886e+00
5.500228507936208e+01	1.534508e+01	1.348328e+01	9.186011e+00
5.514876945436208e+01	1.388972e+01	1.243256e+01	9.158401e+00
5.529525382936208e+01	1.238086e+01	1.134929e+01	9.141343e+00
5.543869513767339e+01	1.086897e+01	1.027012e+01	9.135179e+00
5.558517951267339e+01	9.308751e+00	9.163194e+00	9.139721e+00
5.573166388767339e+01	7.751622e+00	8.065382e+00	9.155043e+00
5.587814826267339e+01	6.217020e+00	6.990517e+00	9.181004e+00
5.602463263767339e+01	4.724422e+00	5.952137e+00	9.217276e+00
5.617111701267339e+01	3.292954e+00	4.963264e+00	9.263400e+00
5.631760138767339e+01	1.941132e+00	4.036248e+00	9.318792e+00
5.646408576267339e+01	6.866012e-01	3.182623e+00	9.382754e+00
5.661057013767339e+01	-4.541145e-01	2.412987e+00	9.454477e+00
5.675705451267339e+01	-1.465862e+00	1.736884e+00	9.533054e+00
5.690353888767339e+01	-2.335087e+00	1.162711e+00	9.617495e+00
5.705002326267339e+01	-3.050046e+00	6.976301e-01	9.706732e+00
5.719650763767339e+01	-3.600991e+00	3.475021e-01	9.799638e+00
5.734299201267339e+01	-3.980318e+00	1.168235e-01	9.895041e+00
5.748947638767339e+01	-4.182695e+00	8.681669e-03	9.991734e+00
5.763596076267339e+01	-4.205137e+00	2.471888e-02	1.008850e+01
5.778244513767339e+01	-4.047054e+00	1.651083e-01	1.018411e+01
5.792892951267339e+01	-3.710251e+00	4.285420e-01	1.027737e+01
5.807541388767339e+01	-3.198898e+00	8.122312e-01	1.036710e+01
5.822189826267339e+01	-2.519453e+00	1.311920e+00	1.045217e+01
5.836838263767339e+01	-1.680560e+00	1.921916e+00	1.053150e+01
5.851486701267339e+01	-6.929043e-01	2.635130e+00	1.060410e+01
5.866135138767339e+01	4.309447e-01	3.443143e+00	1.066906e+01
5.880783576267339e+01	1.676726e+00	4.336285e+00	1.072555e+01
5.895432013767339e+01	3.028691e+00	5.303729e+00	1.077288e+01
5.910080451267339e+01	4.469820e+00	6.333617e+00	1.081045e+01
5.924728888767339e+01	5.982052e+00	7.413188e+00	1.083780e+01
5.939377326267339e+01	7.546391e+00	8.528856e+00	1.085463e+01
5.953711483911820e+01	9.109232e+00	9.642213e+00	1.086062e+01
5.968359921411820e+01	1.071953e+01	1.078777e+01	1.085595e+01
5.983008358911820e+01	1.232320e+01	1.192653e+01	1.084057e+01
5.997656796411820e+01	1.390059e+01	1.304392e+01	1.081460e+01
6.012305233911820e+01	1.543222e+01	1.412550e+01	1.077838e+01
6.026953671411820e+01	1.689914e+01	1.515724e+01	1.073237e+01
6.041602108911820e+01	1.828316e+01	1.612573e+01	1.067715e+01
6.056250546411820e+01	1.956704e+01	1.701838e+01	1.061342e+01
6.070898983911820e+01	2.073467e+01	1.782359e+01	1.054199e+01
6.085547421411820e+01	2.177127e+01	1.853089e+01	1.046376e+01
6.100195858911820e+01	2.266356e+01	1.913114e+01	1.037971e+01
6.114844296411820e+01	2.339992e+01	1.961658e+01	1.029090e+01
6.129492733911820e+01	2.397057e+01	1.998100e+01	1.019845e+01
6.144141171411820e+01	2.436768e+01	2.021976e+01	1.010353e+01
6.158789608911820e+01	2.458553e+01	2.032983e+01	1.000733e+01
6.173438046411820e+01	2.462056e+01	2.030988e+01	9.911062e+00
6.188086483911820e+01	2.447152e+01	2.016020e+01	9.815940e+00
6.202734921411820e+01	2.413946e+01	1.988272e+01	9.723160e+00
6.217383358911820e+01	2.362778e+01	1.948096e+01	9.633892e+00
6.232031796411820e+01	2.294223e+01	1.895995e+01	9.549260e+00
6.246680233911820e+01	2.209086e+01	1.832620e+01	9.470330e+00
6.261328671411820e+01	2.108392e+01	1.758755e+01	9.398096e+00
6.275977108911820e+01	1.993375e+01	1.675311e+01	9.333467e+00
6.290625546411820e+01	1.865467e+01	1.583312e+01	9.277259e+00
6.305273983911820e+01	1.726274e+01	1.483885e+01	9.230177e+00
6.319922421411820e+01	1.577557e+01	1.378246e+01	9.192812e+00
6.334570858911820e+01	1.421210e+01	1.267686e+01	9.165635e+00
6.349219296411820e+01	1.259243e+01	1.153565e+01	9.148927e+00
6.363549745251152e+01	1.097311e+01	1.039801e+01	9.143025e+00
6.378198182751152e+01	9.303249e+00	9.227592e+00	9.147740e+00
6.392846620251152e+01	7.640044e+00	8.064019e+00	9.163139e+00
6.407495057751152e+01	6.004627e+00	6.921668e+00	9.189083e+00
6.422143495251152e+01	4.417864e+00	5.814816e+00	9.225241e+00
6.436791932751152e+01	2.899939e+00	4.757401e+00	9.271152e+00
6.451440370251152e+01	1.470093e+00	3.762842e+00	9.326235e+00
6.466088807751152e+01	1.463812e-01	2.843873e+00	9.389790e+00
6.480737245251152e+01	-1.054550e+00	2.012373e+00	9.461012e+00
6.495385682751152e+01	-2.117653e+00	1.279198e+00	9.539001e+00
6.510034120251152e+01	-3.029656e+00	6.540339e-01	9.622770e+00
6.524682557751152e+01	-3.779198e+00	1.452446e-01	9.711264e+00
6.539330995251152e+01	-4.356954e+00	-2.402516e-01	9.803363e+00
6.553979432751152e+01	-4.755719e+00	-4.970951e-01	9.897907e+00
6.568627870251152e+01	-4.970479e+00	-6.215754e-01	9.993706e+00
6.583276307751152e+01	-4.998457e+00	-6.116974e-01	1.008955e+01
6.597924745251152e+01	-4.839126e+00	-4.672228e-01	1.018424e+01
6.612573182751152e+01	-4.494214e+00	-1.896846e-01	1.027657e+01
6.627221620251152e+01	-3.967680e+00	2.176268e-01	1.036540e+01
6.641870057751152e+01	-3.265676e+00	7.497045e-01	1.044959e+01
6.656518495251152e+01	-2.396481e+00	1.399894e+00	1.052810e+01
6.671166932751152e+01	-1.370419e+00	2.159987e+00	1.059994e+01
6.685815370251152e+01	-1.997593e-01	3.020340e+00	1.066420e+01
6.700463807751152e+01	1.101408e+00	3.970010e+00	1.072008e+01
6.715112245251152e+01	2.517320e+00	4.996915e+00	1.076688e+01
6.729760682751152e+01	4.030705e+00	6.088001e+00	1.080400e+01
6.744409120251152e+01	5.622975e+00	7.229425e+00	1.083099e+01
6.759057557751152e+01	7.274279e+00	8.406668e+00	1.084756e+01
6.773386627375415e+01	8.927318e+00	9.578834e+00	1.085338e+01
6.788035064875415e+01	1.063481e+01	1.078327e+01	1.084864e+01
6.802683502375415e+01	1.233847e+01	1.197883e+01	1.083326e+01
6.817331939875415e+01	1.401681e+01	1.315066e+01	1.080738e+01
6.831980377375415e+01	1.564837e+01	1.428414e+01	1.077133e+01
6.846628814875415e+01	1.721218e+01	1.536518e+01	1.072557e+01
6.861277252375415e+01	1.868806e+01	1.638034e+01	1.067068e+01
6.875925689875415e+01	2.005688e+01	1.731701e+01	1.060734e+01
6.890574127375415e+01	2.130083e+01	1.816352e+01	1.053636e+01
6.905222564875415e+01	2.240370e+01	1.890932e+01	1.045864e+01
6.919871002375415e+01	2.335109e+01	1.954503e+01	1.037516e+01
6.934519439875415e+01	2.413062e+01	2.006262e+01	1.028696e+01
6.949167877375415e+01	2.473209e+01	2.045543e+01	1.019518e+01
6.963816314875415e+01	2.514765e+01	2.071830e+01	1.010095e+01
6.978464752375415e+01	2.537186e+01	2.084765e+01	1.000548e+01
6.993113189875415e+01	2.540181e+01	2.084148e+01	9.909967e+00
7.007761627375415e+01	2.523707e+01	2.069945e+01	9.815619e+00
7.022410064875415e+01	2.487975e+01	2.042290e+01	9.723620e+00
7.037058502375415e+01	2.433441e+01	2.001482e+01	9.635134e+00
7.051706939875415e+01	2.360801e+01	1.947989e+01	9.551272e+00
7.066355377375415e+01	2.270975e+01	1.882438e+01	9.473092e+00
7.081003814875415e+01	2.165100e+01	1.805614e+01	9.401576e+00
7.095652252375415e+01	2.044508e+01	1.718450e+01	9.337622e+00
7.110300689875415e+01	1.910711e+01	1.622015e+01	9.282032e+00
7.124949127375415e+01	1.765378e+01	1.517506e+01	9.235505e+00
7.139597564875415e+01	1.610320e+01	1.406229e+01	9.198624e+00
7.154246002375415e+01	1.447461e+01	1.289583e+01	9.171846e+00
7.168894439875415e+01	1.278833e+01	1.169055e+01	9.155451e+00
7.183222996603817e+01	1.110273e+01	1.048850e+01	9.149765e+00
7.197871434103817e+01	9.363627e+00	9.251534e+00	9.154603e+00
7.212519871603817e+01	7.630057e+00	8.022205e+00	9.170029e+00
7.227168309103817e+01	5.923357e+00	6.816178e+00	9.195903e+00
7.241816746603817e+01	4.264731e+00	5.648906e+00	9.231898e+00
7.256465184103817e+01	2.674864e+00	4.535341e+00	9.277558e+00
7.271113621603817e+01	1.173674e+00	3.489733e+00	9.332307e+00
7.285762059103817e+01	-2.199240e-01	2.525434e+00	9.395452e+00
7.300410496603817e+01	-1.488245e+00	1.654726e+00	9.466198e+00
7.315058934103817e+01	-2.615062e+00	8.886601e-01	9.543653e+00
7.329707371603817e+01	-3.585819e+00	2.369237e-01	9.626842e+00
7.344355809103817e+01	-4.387824e+00	-2.922786e-01	9.714715e+00
7.359004246603817e+01	-5.010432e+00	-6.923168e-01	9.806164e+00
7.373652684103817e+01	-5.445205e+00	-9.582064e-01	9.900039e+00
7.388301121603817e+01	-5.686043e+00	-1.086656e+00	9.995154e+00
7.402949559103817e+01	-5.729294e+00	-1.076094e+00	1.009031e+01
7.417597996603817e+01	-5.573822e+00	-9.266723e-01	1.018432e+01
7.432246434103817e+01	-5.221051e+00	-6.402525e-01	1.027598e+01
7.446894871603817e+01	-4.674970e+00	-2.203720e-01	1.036415e+01
7.461543309103817e+01	-3.942093e+00	3.278071e-01	1.044770e+01
7.476191746603817e+01	-3.031390e+00	9.975645e-01	1.052560e+01
7.490840184103817e+01	-1.954177e+00	1.780704e+00	1.059686e+01
7.505488621603817e+01	-7.239681e-01	2.667650e+00	1.066058e+01
7.520137059103817e+01	6.437047e-01	3.647555e+00	1.071595e+01
7.534785496603817e+01	2.131503e+00	4.708424e+00	1.076229e+01
7.549433934103817e+01	3.720520e+00	5.837247e+00	1.079901e+01
7.564082371603817e+01	5.390540e+00	7.020146e+00	1.082565e+01
7.578730809103817e+01	7.120170e+00	8.242437e+00	1.084193e+01
7.593059175099103e+01	8.848929e+00	9.461829e+00	1.084753e+01
7.607707612599103e+01	1.063187e+01	1.071746e+01	1.084263e+01
7.622356050099103e+01	1.240791e+01	1.196650e+01	1.082717e+01
7.637004487599103e+01	1.415476e+01	1.319332e+01	1.080129e+01
7.651652925099103e+01	1.585041e+01	1.438245e+01	1.076532e+01
7.666301362599103e+01	1.747355e+01	1.551878e+01	1.071971e+01
7.680949800099103e+01	1.900384e+01	1.658778e+01	1.066505e+01
7.695598237599103e+01	2.042213e+01	1.757574e+01	1.060202e+01
7.710246675099103e+01	2.171073e+01	1.846990e+01	1.053143e+01
7.724895112599103e+01	2.285355e+01	1.925863e+01	1.045416e+01
7.739543550099103e+01	2.383635e+01	1.993165e+01	1.037118e+01
7.754191987599103e+01	2.464683e+01	2.048012e+01	1.028356e+01
7.768840425099103e+01	2.527482e+01	2.089679e+01	1.019238e+01
7.783488862599103e+01	2.571238e+01	2.117612e+01	1.009881e+01
7.798137300099103e+01	2.595387e+01	2.131431e+01	1.000401e+01
7.812785737599103e+01	2.599602e+01	2.130945e+01	9.909176e+00
7.827434175099103e+01	2.583799e+01	2.116144e+01	9.815512e+00
7.842082612599103e+01	2.548139e+01	2.087206e+01	9.724190e+00
7.856731050099103e+01	2.493025e+01	2.044494e+01	9.636361e+00
7.871379487599103e+01	2.419099e+01	1.988546e+01	9.553129e+00
7.886027925099103e+01	2.327241e+01	1.920072e+01	9.475541e+00
7.900676362599103e+01	2.218551e+01	1.839940e+01	9.404573e+00
7.915324800099103e+01	2.094348e+01	1.749167e+01	9.341118e+00
7.929973237599103e+01	1.956148e+01	1.648903e+01	9.285974e+00
7.944621675099103e+01	1.805652e+01	1.540414e+01	9.239834e+00
7.959270112599103e+01	1.644724e+01	1.425068e+01	9.203279e+00
7.973918550099103e+01	1.475370e+01	1.304314e+01	9.176768e+00
7.988566987599103e+01	1.299728e+01	1.179676e+01	9.160577e+00
8.002895282665540e+01	1.123925e+01	1.055478e+01	9.155030e+00
8.017543720165540e+01	9.423565e+00	9.277376e+00	9.159951e+00
8.032192157665540e+01	7.612432e+00	8.008129e+00	9.175400e+00
8.046840595165540e+01	5.828772e+00	6.762754e+00	9.201238e+00
8.061489032665540e+01	4.095382e+00	5.556745e+00	9.237139e+00
8.076137470165540e+01	2.434457e+00	4.405114e+00	9.282648e+00
8.090785907665540e+01	8.672917e-01	3.322219e+00	9.337191e+00
8.105434345165540e+01	-5.860091e-01	2.321592e+00	9.400078e+00
8.120082782665540e+01	-1.906806e+00	1.415781e+00	9.470514e+00
8.134731220165540e+01	-3.078176e+00	6.162046e-01	9.547610e+00
8.149379657665540e+01	-4.085134e+00	-6.698935e-02	9.630392e+00
8.164028095165540e+01	-4.914829e+00	-6.250503e-01	9.717814e+00
8.178676532665540e+01	-5.556711e+00	-1.050738e+00	9.808774e+00
8.193324970165540e+01	-6.002652e+00	-1.338420e+00	9.902123e+00
8.207973407665540e+01	-6.247043e+00	-1.484155e+00	9.996684e+00
8.222621845165540e+01	-6.286849e+00	-1.485756e+00	1.009126e+01
8.237270282665540e+01	-6.121631e+00	-1.342832e+00	1.018467e+01
8.251918720165540e+01	-5.753533e+00	-1.056813e+00	1.027573e+01
8.266567157665540e+01	-5.187238e+00	-6.309461e-01	1.036330e+01
8.281215595165540e+01	-4.429888e+00	-7.027210e-02	1.044626e+01
8.295864032665540e+01	-3.490988e+00	6.184249e-01	1.052358e+01
8.310512470165540e+01	-2.382269e+00	1.426692e+00	1.059429e+01
8.325160907665540e+01	-1.117540e+00	2.344508e+00	1.065750e+01
8.339809345165540e+01	2.874905e-01	3.360404e+00	1.071241e+01
8.354457782665540e+01	1.815400e+00	4.461613e+00	1.075834e+01
8.369106220165540e+01	3.447267e+00	5.634232e+00	1.079470e+01
8.383754657665540e+01	5.162889e+00	6.863408e+00	1.082105e+01
8.398403095165540e+01	6.940861e+00	8.133443e+00	1.083711e+01
8.412731363855325e+01	8.719523e+00	9.399978e+00	1.084256e+01
8.427379801355325e+01	1.055604e+01	1.070332e+01	1.083757e+01
8.442028238855325e+01	1.238792e+01	1.199869e+01	1.082210e+01
8.456676676355325e+01	1.419248e+01	1.326970e+01	1.079627e+01
8.471325113855325e+01	1.594712e+01	1.450022e+01	1.076042e+01
8.485973551355325e+01	1.762976e+01	1.567465e+01	1.071500e+01
8.500621988855325e+01	1.921915e+01	1.677816e+01	1.066057e+01
8.515270426355325e+01	2.069511e+01	1.779682e+01	1.059783e+01
8.529918863855325e+01	2.203880e+01	1.871781e+01	1.052757e+01
8.544567301355325e+01	2.323296e+01	1.952957e+01	1.045068e+01
8.559215738855325e+01	2.426217e+01	2.022194e+01	1.036811e+01
8.573864176355325e+01	2.511302e+01	2.078629e+01	1.028092e+01
8.588512613855325e+01	2.577435e+01	2.121555e+01	1.019020e+01
8.603161051355325e+01	2.623735e+01	2.150438e+01	1.009710e+01
8.617809488855325e+01	2.649578e+01	2.164917e+01	1.000278e+01
8.632457926355325e+01	2.654598e+01	2.164808e+01	9.908445e+00
8.647106363855325e+01	2.638698e+01	2.150106e+01	9.815278e+00
8.661754801355325e+01	2.602052e+01	2.120987e+01	9.724453e+00
8.676403238855325e+01	2.545101e+01	2.077801e+01	9.637115e+00
8.691051676355325e+01	2.468553e+01	2.021071e+01	9.554365e+00
8.705700113855325e+01	2.373366e+01	1.951488e+01	9.477245e+00
8.720348551355325e+01	2.260741e+01	1.869901e+01	9.406729e+00
8.734996988855325e+01	2.132103e+01	1.777308e+01	9.343702e+00
8.749645426355325e+01	1.989084e+01	1.674846e+01	9.288959e+00
8.764293863855325e+01	1.833496e+01	1.563775e+01	9.243187e+00
8.778942301355325e+01	1.667312e+01	1.445468e+01	9.206961e+00
8.793590738855325e+01	1.492636e+01	1.321393e+01	9.180737e+00
8.808239176355325e+01	1.311689e+01	1.193105e+01	9.164783e+00
8.822567435236297e+01	1.130787e+01	1.065059e+01	9.159420e+00
8.837215872736297e+01	9.441458e+00	9.331592e+00	9.164470e+00
8.851864310236297e+01	7.581408e+00	8.019193e+00	9.179988e+00
8.866512747736297e+01	5.750889e+00	6.729896e+00	9.205834e+00
8.881161185236297e+01	3.972818e+00	5.480070e+00	9.241680e+00
8.895809622736297e+01	2.269424e+00	4.285635e+00	9.287071e+00
8.910458060236297e+01	6.619841e-01	3.161854e+00	9.341434e+00
8.925106497736297e+01	-8.294265e-01	2.123120e+00	9.404083e+00
8.939754935236297e+01	-2.186173e+00	1.182769e+00	9.474225e+00
8.954403372736297e+01	-3.391276e+00	3.528935e-01	9.550977e+00
8.969051810236297e+01	-4.429614e+00	-3.558210e-01	9.633369e+00
8.983700247736297e+01	-5.288097e+00	-9.342422e-01	9.720367e+00
8.998348685236297e+01	-5.955832e+00	-1.374914e+00	9.810871e+00
9.012997122736297e+01	-6.424245e+00	-1.672156e+00	9.903743e+00
9.027645560236297e+01	-6.687202e+00	-1.822136e+00	9.997812e+00
9.042293997736297e+01	-6.741088e+00	-1.822918e+00	1.009190e+01
9.056942435236297e+01	-6.584862e+00	-1.674481e+00	1.018481e+01
9.071590872736297e+01	-6.220089e+00	-1.378712e+00	1.027538e+01
9.086239310236297e+01	-5.650934e+00	-9.393744e-01	1.036247e+01
9.100887747736297e+01	-4.884135e+00	-3.620481e-01	1.044499e+01
9.115536185236297e+01	-3.928934e+00	3.459516e-01	1.052188e+01
9.130184622736297e+01	-2.796980e+00	1.175676e+00	1.059220e+01
9.144833060236297e+01	-1.502200e+00	2.116665e+00	1.065504e+01
9.159481497736297e+01	-6.064041e-02	3.157086e+00	1.070962e+01
9.174129935236297e+01	1.509730e+00	4.283889e+00	1.075526e+01
9.188778372736297e+01	3.189238e+00	5.482971e+00	1.079137e+01
9.203426810236297e+01	4.956754e+00	6.739350e+00	1.081750e+01
9.218075247736297e+01	6.789794e+00	8.037259e+00	1.083339e+01
9.232403502969620e+01	8.624286e+00	9.331684e+00	1.083871e+01
9.247051940469620e+01	1.051868e+01	1.066417e+01	1.083364e+01
9.261700377969620e+01	1.240804e+01	1.198929e+01	1.081812e+01
9.276348815469620e+01	1.426850e+01	1.329062e+01	1.079229e+01
9.290997252969620e+01	1.607637e+01	1.455190e+01	1.075648e+01
9.305645690469620e+01	1.780867e+01	1.575737e+01	1.071115e+01
9.320294127969620e+01	1.944336e+01	1.689191e+01	1.065685e+01
9.334942565469620e+01	2.095967e+01	1.794125e+01	1.059429e+01
9.349591002969620e+01	2.233838e+01	1.889212e+01	1.052425e+01
9.364239440469620e+01	2.356206e+01	1.973246e+01	1.044761e+01
9.378887877969620e+01	2.461524e+01	2.045153e+01	1.036535e+01
9.393536315469620e+01	2.548467e+01	2.104008e+01	1.027849e+01
9.408184752969620e+01	2.615944e+01	2.149045e+01	1.018815e+01
9.422833190469620e+01	2.663112e+01	2.179671e+01	1.009544e+01
9.437481627969620e+01	2.689382e+01	2.195473e+01	1.000156e+01
9.452130065469620e+01	2.694431e+01	2.196224e+01	9.907666e+00
9.466778502969620e+01	2.678198e+01	2.181887e+01	9.814955e+00
9.481426940469620e+01	2.640889e+01	2.152618e+01	9.724591e+00
9.496075377969620e+01	2.582969e+01	2.108765e+01	9.637712e+00
9.510723815469620e+01	2.505159e+01	2.050863e+01	9.555411e+00
9.525372252969620e+01	2.408423e+01	1.979628e+01	9.478724e+00
9.540020690469620e+01	2.293962e+01	1.895952e+01	9.408615e+00
9.554669127969620e+01	2.163190e+01	1.800884e+01	9.345966e+00
9.569317565469620e+01	2.017728e+01	1.695624e+01	9.291564e+00
9.583966002969620e+01	1.859376e+01	1.581502e+01	9.246093e+00
9.598614440469620e+01	1.690097e+01	1.459964e+01	9.210123e+00
9.613262877969620e+01	1.511990e+01	1.332549e+01	9.184107e+00
9.627911315469620e+01	1.327288e+01	1.200883e+01	9.168313e+00
9.642239569346474e+01	1.142411e+01	1.069559e+01	9.163055e+00
9.656888006846474e+01	9.514314e+00	9.343884e+00	9.168165e+00
9.671536444346474e+01	7.608592e+00	8.000050e+00	9.183695e+00
9.686184881846474e+01	5.730721e+00	6.680954e+00	9.209506e+00
9.700833319346474e+01	3.904374e+00	5.403220e+00	9.245272e+00
9.715481756846474e+01	2.152647e+00	4.182920e+00	9.290543e+00
9.730130194346474e+01	4.977731e-01	3.035376e+00	9.344747e+00
9.744778631846474e+01	-1.039178e+00	1.974975e+00	9.407200e+00
9.759427069346474e+01	-2.438572e+00	1.014996e+00	9.477117e+00
9.774075506846474e+01	-3.682473e+00	1.674476e-01	9.553614e+00
9.788723944346474e+01	-4.754887e+00	-5.570703e-01	9.635728e+00
9.803372381846474e+01	-5.641981e+00	-1.149490e+00	9.722423e+00
9.818020819346474e+01	-6.332271e+00	-1.602383e+00	9.812606e+00
9.832669256846474e+01	-6.816783e+00	-1.910042e+00	9.905140e+00
9.847317694346474e+01	-7.089180e+00	-2.068552e+00	9.998859e+00
9.861966131846474e+01	-7.145843e+00	-2.075834e+00	1.009258e+01
9.876614569346474e+01	-6.985926e+00	-1.931672e+00	1.018512e+01
9.891263006846474e+01	-6.611365e+00	-1.637715e+00	1.027532e+01
9.905911444346474e+01	-6.026851e+00	-1.197469e+00	1.036204e+01
9.920559881846474e+01	-5.239762e+00	-6.162518e-01	1.044418e+01
9.935208319346474e+01	-4.260059e+00	9.885506e-02	1.052071e+01
9.949856756846474e+01	-3.100152e+00	9.390908e-01	1.059067e+01
9.964505194346474e+01	-1.774725e+00	1.894111e+00	1.065317e+01
9.979153631846474e+01	-3.005413e-01	2.952107e+00	1.070744e+01
9.993802069346474e+01	1.303779e+00	4.099944e+00	1.075278e+01
1.000845050684647e+02	3.018007e+00	5.323318e+00	1.078863e+01
1.002309894434647e+02	4.820564e+00	6.606928e+00	1.081454e+01
1.003774738184647e+02	6.688630e+00	7.934560e+00	1.083024e+01
1.005207563521889e+02	8.557144e+00	9.259979e+00	1.083542e+01
1.006672407271889e+02	1.048594e+01	1.062550e+01	1.083025e+01
1.008137251021889e+02	1.240926e+01	1.198432e+01	1.081468e+01
1.009602094771889e+02	1.430322e+01	1.331932e+01	1.078885e+01
1.011066938521889e+02	1.614415e+01	1.461352e+01	1.075309e+01
1.012531782271889e+02	1.790902e+01	1.585047e+01	1.070784e+01
1.013996626021889e+02	1.957577e+01	1.701442e+01	1.065369e+01
1.015461469771889e+02	2.112352e+01	1.809055e+01	1.059131e+01
1.016926313521889e+02	2.253283e+01	1.906513e+01	1.052149e+01
1.018391157271889e+02	2.378598e+01	1.992577e+01	1.044511e+01
1.019856001021889e+02	2.486714e+01	2.066152e+01	1.036313e+01
1.021320844771889e+02	2.576257e+01	2.126303e+01	1.027659e+01
1.022785688521889e+02	2.646082e+01	2.172269e+01	1.018657e+01
1.024250532271889e+02	2.695288e+01	2.203468e+01	1.009422e+01
1.025715376021889e+02	2.723227e+01	2.219509e+01	1.000068e+01
1.027180219771889e+02	2.729516e+01	2.220191e+01	9.907144e+00
1.028645063521889e+02	2.714042e+01	2.205511e+01	9.814787e+00
1.030109907271889e+02	2.676968e+01	2.175656e+01	9.724771e+00
1.031574751021889e+02	2.618727e+01	2.131006e+01	9.638230e+00
1.033039594771889e+02	2.540024e+01	2.072125e+01	9.556255e+00
1.034504438521889e+02	2.441823e+01	1.999754e+01	9.479878e+00
1.035969282271889e+02	2.325341e+01	1.914802e+01	9.410061e+00
1.037434126021889e+02	2.192029e+01	1.818333e+01	9.347684e+00
1.038898969771889e+02	2.043557e+01	1.711552e+01	9.293531e+00
1.040363813521889e+02	1.881793e+01	1.595792e+01	9.248287e+00
1.041828657271889e+02	1.708775e+01	1.472499e+01	9.212519e+00
1.043293501021889e+02	1.526691e+01	1.343207e+01	9.186678e+00
1.044758344771889e+02	1.337862e+01	1.209541e+01	9.171031e+00
1.046191170090372e+02	1.148890e+01	1.076137e+01	9.165889e+00
1.047656013840372e+02	9.537519e+00	9.387184e+00	9.171085e+00
1.049120857590372e+02	7.591293e+00	8.019732e+00	9.186669e+00
1.050585701340372e+02	5.674706e+00	6.676028e+00	9.212500e+00
1.052050545090372e+02	3.812021e+00	5.372927e+00	9.248251e+00
1.053515388840372e+02	2.026791e+00	4.126810e+00	9.293470e+00
1.054980232590372e+02	3.415575e-01	2.953389e+00	9.347586e+00
1.056445076340372e+02	-1.222430e+00	1.867503e+00	9.409915e+00
1.057909920090372e+02	-2.645487e+00	8.829317e-01	9.479670e+00
1.059374763840372e+02	-3.909729e+00	1.221564e-02	9.555971e+00
1.060839607590372e+02	-4.999297e+00	-7.335078e-01	9.637856e+00
1.062304451340372e+02	-5.900542e+00	-1.344654e+00	9.724293e+00
1.063769295090372e+02	-6.602185e+00	-1.813321e+00	9.814190e+00
1.065234138840372e+02	-7.095454e+00	-2.133399e+00	9.906416e+00
1.066698982590372e+02	-7.374175e+00	-2.300660e+00	9.999809e+00
1.068163826340372e+02	-7.434845e+00	-2.312816e+00	1.009319e+01
1.069628670090372e+02	-7.276669e+00	-2.169559e+00	1.018539e+01
1.071093513840372e+02	-6.901558e+00	-1.872568e+00	1.027524e+01
1.072558357590372e+02	-6.314115e+00	-1.425493e+00	1.036161e+01
1.074023201340372e+02	-5.521568e+00	-8.339107e-01	1.044342e+01
1.075488045090372e+02	-4.533690e+00	-1.052500e-01	1.051964e+01
1.076952888840372e+02	-3.362681e+00	7.513030e-01	1.058930e+01
1.078417732590372e+02	-2.023028e+00	1.724927e+00	1.065153e+01
1.079882576340372e+02	-5.313328e-01	2.803308e+00	1.070555e+01
1.081347420090372e+02	1.093884e+00	3.972805e+00	1.075068e+01
1.082812263840372e+02	2.832398e+00	5.218626e+00	1.078634e+01
1.084277107590372e+02	4.662531e+00	6.525026e+00	1.081210e+01
1.085741951340372e+02	6.561223e+00	7.875407e+00	1.082769e+01
1.087174776651879e+02	8.462331e+00	9.222725e+00	1.083279e+01
1.088639620401879e+02	1.042667e+01	1.061003e+01	1.082757e+01
1.090104464151879e+02	1.238717e+01	1.198987e+01	1.081198e+01
1.091569307901879e+02	1.431924e+01	1.334501e+01	1.078617e+01
1.093034151651879e+02	1.619847e+01	1.465843e+01	1.075045e+01
1.094498995401879e+02	1.800101e+01	1.591368e+01	1.070528e+01
1.095963839151879e+02	1.970398e+01	1.709503e+01	1.065122e+01
1.097428682901879e+02	2.128571e+01	1.818769e+01	1.058897e+01
1.098893526651879e+02	2.272606e+01	1.917797e+01	1.051930e+01
1.100358370401879e+02	2.400664e+01	2.005347e+01	1.044309e+01
1.101823214151879e+02	2.511113e+01	2.080319e+01	1.036131e+01
1.103288057901879e+02	2.602542e+01	2.141769e+01	1.027497e+01
1.104752901651879e+02	2.673783e+01	2.188923e+01	1.018519e+01
1.106217745401879e+02	2.723927e+01	2.221178e+01	1.009308e+01
1.107682589151879e+02	2.752335e+01	2.238121e+01	9.999800e+00
1.109147432901879e+02	2.758643e+01	2.239524e+01	9.906536e+00
1.110612276651879e+02	2.742772e+01	2.225355e+01	9.814460e+00
1.112077120401879e+02	2.704924e+01	2.195774e+01	9.724732e+00
1.113541964151879e+02	2.645579e+01	2.151134e+01	9.638483e+00
1.115006807901879e+02	2.565490e+01	2.091978e+01	9.556798e+00
1.116471651651879e+02	2.465671e+01	2.019033e+01	9.480706e+00
1.117936495401879e+02	2.347383e+01	1.933199e+01	9.411166e+00
1.119401339151879e+02	2.212119e+01	1.835542e+01	9.349052e+00
1.120866182901879e+02	2.061581e+01	1.727280e+01	9.295148e+00
1.122331026651879e+02	1.897662e+01	1.609766e+01	9.250129e+00
1.123795870401879e+02	1.722420e+01	1.484476e+01	9.214561e+00
1.125260714151879e+02	1.538051e+01	1.352985e+01	9.188890e+00
1.126725557901879e+02	1.346882e+01	1.216963e+01	9.173382e+00
1.128158383210792e+02	1.155568e+01	1.081154e+01	9.168344e+00
1.129623226960792e+02	9.579777e+00	9.412237e+00	9.173610e+00
1.131088070710792e+02	7.608452e+00	8.019705e+00	9.189227e+00
1.132552914460792e+02	5.666190e+00	6.651483e+00	9.215055e+00
1.134017758210792e+02	3.777311e+00	5.324914e+00	9.250767e+00
1.135482601960792e+02	1.965490e+00	4.056815e+00	9.295913e+00
1.136947445710792e+02	2.534724e-01	2.863254e+00	9.349922e+00
1.138412289460792e+02	-1.337210e+00	1.759347e+00	9.412116e+00
1.139877133210792e+02	-2.786502e+00	7.590563e-01	9.481709e+00
1.141341976960792e+02	-4.076077e+00	-1.249808e-01	9.557825e+00
1.142806820710792e+02	-5.189571e+00	-8.816147e-01	9.639504e+00
1.144271664460792e+02	-6.112794e+00	-1.501320e+00	9.725719e+00
1.145736508210792e+02	-6.833912e+00	-1.976314e+00	9.815384e+00
1.147201351960792e+02	-7.343610e+00	-2.300646e+00	9.907368e+00
1.148666195710792e+02	-7.635220e+00	-2.470270e+00	1.000051e+01
1.150131039460792e+02	-7.704816e+00	-2.483084e+00	1.009364e+01
1.151595883210792e+02	-7.551275e+00	-2.338955e+00	1.018559e+01
1.153060726960792e+02	-7.176306e+00	-2.039711e+00	1.027519e+01
1.154525570710792e+02	-6.584434e+00	-1.589112e+00	1.036132e+01
1.155990414460792e+02	-5.782954e+00	-9.928039e-01	1.044289e+01
1.157455258210792e+02	-4.781842e+00	-2.582390e-01	1.051887e+01
1.158920101960792e+02	-3.593635e+00	6.054130e-01	1.058831e+01
1.160384945710792e+02	-2.233268e+00	1.587380e+00	1.065034e+01
1.161849789460792e+02	-7.178868e-01	2.675420e+00	1.070416e+01
1.163314633210792e+02	9.333766e-01	3.855968e+00	1.074910e+01
1.164779476960792e+02	2.699652e+00	5.114302e+00	1.078461e+01
1.166244320710792e+02	4.558604e+00	6.434717e+00	1.081022e+01
1.167709164460792e+02	6.486544e+00	7.800611e+00	1.082568e+01
1.169141989768740e+02	8.416111e+00	9.164516e+00	1.083068e+01
1.170606833518740e+02	1.040889e+01	1.057012e+01	1.082538e+01
1.172071677268740e+02	1.239672e+01	1.196939e+01	1.080974e+01
1.173536521018740e+02	1.435473e+01	1.334487e+01	1.078390e+01
1.175001364768740e+02	1.625822e+01	1.467921e+01	1.074819e+01
1.176466208518740e+02	1.808325e+01	1.595559e+01	1.070305e+01
1.177931052268740e+02	1.980687e+01	1.715786e+01	1.064907e+01
1.179395896018740e+02	2.140742e+01	1.827078e+01	1.058691e+01
1.180860739768740e+02	2.286484e+01	1.928021e+01	1.051736e+01
1.182325583518740e+02	2.416083e+01	2.017331e+01	1.044130e+01
1.183790427268740e+02	2.527916e+01	2.093867e+01	1.035969e+01
1.185255271018740e+02	2.620581e+01	2.156650e+01	1.027356e+01
1.186720114768740e+02	2.692914e+01	2.204877e+01	1.018399e+01
1.188184958518740e+02	2.744007e+01	2.237926e+01	1.009211e+01
1.189649802268740e+02	2.773213e+01	2.255370e+01	9.999083e+00
1.191114646018740e+02	2.780159e+01	2.256982e+01	9.906072e+00
1.192579489768740e+02	2.764747e+01	2.242734e+01	9.814251e+00
1.194044333518740e+02	2.727157e+01	2.212803e+01	9.724777e+00
1.195509177268740e+02	2.667847e+01	2.167564e+01	9.638778e+00
1.196974021018740e+02	2.587543e+01	2.107587e+01	9.557334e+00
1.198438864768740e+02	2.487235e+01	2.033632e+01	9.481471e+00
1.199903708518740e+02	2.368165e+01	1.946631e+01	9.412144e+00
1.201368552268740e+02	2.231810e+01	1.847687e+01	9.350226e+00
1.202833396018740e+02	2.079867e+01	1.738047e+01	9.296497e+00
1.204298239768740e+02	1.914233e+01	1.619097e+01	9.251635e+00
1.205763083518740e+02	1.736978e+01	1.492336e+01	9.216200e+00
1.207227927268740e+02	1.550324e+01	1.359361e+01	9.190641e+00
1.208692771018740e+02	1.356635e+01	1.221855e+01	9.175223e+00
1.210125596326330e+02	1.162670e+01	1.084604e+01	9.170250e+00
1.211590440076330e+02	9.622316e+00	9.432167e+00	9.175562e+00
1.213055283826330e+02	7.621728e+00	8.025239e+00	9.191202e+00
1.214520127576330e+02	5.650046e+00	6.642791e+00	9.217032e+00
1.215984971326330e+02	3.732234e+00	5.302149e+00	9.252726e+00
1.217449815076330e+02	1.892594e+00	4.020115e+00	9.297832e+00
1.218914658826330e+02	1.544513e-01	2.812762e+00	9.351782e+00
1.220379502576330e+02	-1.460149e+00	1.695233e+00	9.413896e+00
1.221844346326330e+02	-2.930727e+00	6.815627e-01	9.483389e+00
1.223309190076330e+02	-4.238636e+00	-2.154976e-01	9.559387e+00
1.224774033826330e+02	-5.367303e+00	-9.846385e-01	9.640932e+00
1.226238877576330e+02	-6.302440e+00	-1.616132e+00	9.726994e+00
1.227703721326330e+02	-7.032225e+00	-2.101955e+00	9.816488e+00
1.229168565076330e+02	-7.547451e+00	-2.435893e+00	9.908288e+00
1.230633408826330e+02	-7.841636e+00	-2.613621e+00	1.000123e+01
1.232098252576330e+02	-7.911104e+00	-2.632763e+00	1.009416e+01
1.233563096326330e+02	-7.755018e+00	-2.492932e+00	1.018589e+01
1.235027940076330e+02	-7.375387e+00	-2.195738e+00	1.027526e+01
1.236492783826330e+02	-6.777032e+00	-1.744774e+00	1.036117e+01
1.237957627576330e+02	-5.967516e+00	-1.145585e+00	1.044251e+01
1.239422471326330e+02	-4.957042e+00	-4.055953e-01	1.051828e+01
1.240887315076330e+02	-3.758322e+00	4.659735e-01	1.058750e+01
1.242352158826330e+02	-2.386409e+00	1.458217e+00	1.064932e+01
1.243817002576330e+02	-8.585109e-01	2.558685e+00	1.070296e+01
1.245281846326330e+02	8.062287e-01	3.753534e+00	1.074774e+01
1.246746690076330e+02	2.586965e+00	5.027708e+00	1.078309e+01
1.248211533826330e+02	4.461412e+00	6.365126e+00	1.080858e+01
1.249676377576330e+02	6.405927e+00	7.748783e+00	1.082394e+01
1.251109202883786e+02	8.352802e+00	9.130412e+00	1.082887e+01
1.252574046633786e+02	1.036440e+01	1.055409e+01	1.082352e+01
1.254038890383786e+02	1.237215e+01	1.197105e+01	1.080786e+01
1.255503734133786e+02	1.435105e+01	1.336348e+01	1.078203e+01
1.256968577883786e+02	1.627625e+01	1.471378e+01	1.074635e+01
1.258433421633786e+02	1.812355e+01	1.600491e+01	1.070126e+01
1.259898265383786e+02	1.986968e+01	1.722056e+01	1.064735e+01
1.261363109133786e+02	2.149259e+01	1.834543e+01	1.058529e+01
1.262827952883786e+02	2.297178e+01	1.936535e+01	1.051585e+01
1.264292796633786e+02	2.428848e+01	2.026749e+01	1.043992e+01
1.265757640383786e+02	2.542596e+01	2.104052e+01	1.035846e+01
1.267222484133786e+02	2.636973e+01	2.167474e+01	1.027248e+01
1.268687327883786e+02	2.710773e+01	2.216220e+01	1.018307e+01
1.270152171633786e+02	2.763046e+01	2.249681e+01	1.009136e+01
1.271617015383786e+02	2.793116e+01	2.267437e+01	9.998505e+00
1.273081859133786e+02	2.800588e+01	2.269265e+01	9.905672e+00
1.274546702883786e+02	2.785353e+01	2.255142e+01	9.814034e+00
1.276011546633786e+02	2.747592e+01	2.225244e+01	9.724741e+00
1.277476390383786e+02	2.687772e+01	2.179942e+01	9.638923e+00
1.278941234133786e+02	2.606640e+01	2.119799e+01	9.557658e+00
1.280406077883786e+02	2.505216e+01	2.045564e+01	9.481972e+00
1.281870921633786e+02	2.384779e+01	1.958162e+01	9.412817e+00
1.283335765383786e+02	2.246849e+01	1.858681e+01	9.351065e+00
1.284800609133786e+02	2.093167e+01	1.748362e+01	9.297493e+00
1.286265452883786e+02	1.925676e+01	1.628583e+01	9.252775e+00
1.287730296633786e+02	1.746490e+01	1.500841e+01	9.217475e+00
1.289195140383786e+02	1.557873e+01	1.366733e+01	9.192036e+00
1.290659984133786e+02	1.362222e+01	1.227953e+01	9.176722e+00
1.292092809441192e+02	1.166368e+01	1.089330e+01	9.171831e+00
1.293557653191192e+02	9.640532e+00	9.464308e+00	9.177208e+00
1.295022496941192e+02	7.621860e+00	8.041416e+00	9.192892e+00
1.296487340691192e+02	5.632873e+00	6.642454e+00	9.218742e+00
1.297952184441192e+02	3.698565e+00	5.285084e+00	9.254433e+00
1.299417028191192e+02	1.843229e+00	3.986470e+00	9.299511e+00
1.300881871941192e+02	9.015226e-02	2.763050e+00	9.353411e+00
1.302346715691192e+02	-1.538668e+00	1.630329e+00	9.415450e+00
1.303811559441192e+02	-3.022795e+00	6.026775e-01	9.484848e+00
1.305276403191192e+02	-4.343601e+00	-3.068587e-01	9.560730e+00
1.306741246941192e+02	-5.484496e+00	-1.086725e+00	9.642139e+00
1.308206090691192e+02	-6.431130e+00	-1.727012e+00	9.728050e+00
1.309670934441192e+02	-7.171570e+00	-2.219581e+00	9.817382e+00
1.311135778191192e+02	-7.696447e+00	-2.558171e+00	9.909008e+00
1.312600621941192e+02	-7.999076e+00	-2.738480e+00	1.000177e+01
1.314065465691192e+02	-8.075537e+00	-2.758216e+00	1.009451e+01
1.315530309441192e+02	-7.924735e+00	-2.617128e+00	1.018606e+01
1.316995153191192e+02	-7.548411e+00	-2.317004e+00	1.027525e+01
1.318459996941192e+02	-6.951138e+00	-1.861645e+00	1.036098e+01
1.319924840691192e+02	-6.140261e+00	-1.256815e+00	1.044215e+01
1.321389684441192e+02	-5.125819e+00	-5.101579e-01	1.051775e+01
1.322854528191192e+02	-3.920426e+00	3.688969e-01	1.058683e+01
1.324319371941192e+02	-2.539120e+00	1.369262e+00	1.064851e+01
1.325784215691192e+02	-9.991775e-01	2.478334e+00	1.070201e+01
1.327249059441192e+02	6.800938e-01	3.682156e+00	1.074667e+01
1.328713903191192e+02	2.477599e+00	4.965590e+00	1.078193e+01
1.330178746941192e+02	4.370721e+00	6.312517e+00	1.080733e+01
1.331643590691192e+02	6.335413e+00	7.705915e+00	1.082262e+01
1.333076415998580e+02	8.303056e+00	9.097309e+00	1.082749e+01
1.334541259748580e+02	1.033646e+01	1.053124e+01	1.082210e+01
1.336006103498580e+02	1.236611e+01	1.195873e+01	1.080641e+01
1.337470947248580e+02	1.436652e+01	1.336199e+01	1.078056e+01
1.338935790998580e+02	1.631239e+01	1.472341e+01	1.074488e+01
1.340400634748580e+02	1.817912e+01	1.602592e+01	1.069982e+01
1.341865478498580e+02	1.994310e+01	1.725314e+01	1.064594e+01
1.343330322248580e+02	2.158204e+01	1.838964e+01	1.058392e+01
1.344795165998580e+02	2.307524e+01	1.942110e+01	1.051456e+01
1.346260009748580e+02	2.440385e+01	2.033451e+01	1.043871e+01
1.347724853498580e+02	2.555112e+01	2.111831e+01	1.035735e+01
1.349189697248580e+02	2.650262e+01	2.176257e+01	1.027148e+01
1.350654540998580e+02	2.724637e+01	2.225907e+01	1.018220e+01
1.352119384748580e+02	2.777304e+01	2.260147e+01	1.009064e+01
1.353584228498580e+02	2.807605e+01	2.278534e+01	9.997933e+00
1.355049072248580e+02	2.815160e+01	2.280824e+01	9.905262e+00
1.356513915998580e+02	2.799878e+01	2.266978e+01	9.813791e+00
1.357978759748580e+02	2.761955e+01	2.237161e+01	9.724671e+00
1.359443603498580e+02	2.701867e+01	2.191738e+01	9.639026e+00
1.360908447248580e+02	2.620370e+01	2.131273e+01	9.557932e+00
1.362373290998580e+02	2.518486e+01	2.056524e+01	9.482412e+00
1.363838134748580e+02	2.397492e+01	1.968427e+01	9.413417e+00
1.365302978498580e+02	2.258902e+01	1.868091e+01	9.351813e+00
1.366767822248580e+02	2.104451e+01	1.756780e+01	9.298378e+00
1.368232665998580e+02	1.936072e+01	1.635898e+01	9.253782e+00
1.369697509748580e+02	1.755873e+01	1.506970e+01	9.218588e+00
1.371162353498580e+02	1.566110e+01	1.371626e+01	9.193237e+00
1.372627197248580e+02	1.369179e+01	1.231584e+01	9.177993e+00
1.374060022555961e+02	1.171943e+01	1.091730e+01	9.173154e+00
1.375524866305961e+02	9.680893e+00	9.475981e+00	9.178563e+00
1.376989710055961e+02	7.645725e+00	8.041215e+00	9.194263e+00
1.378454553805961e+02	5.639324e+00	6.630985e+00	9.220110e+00
1.379919397555961e+02	3.686953e+00	5.263061e+00	9.255780e+00
1.381384241305961e+02	1.813225e+00	3.954666e+00	9.300823e+00
1.382849085055961e+02	4.179449e-02	2.722261e+00	9.354673e+00
1.384313928805961e+02	-1.604945e+00	1.581339e+00	9.416649e+00
1.385778772555961e+02	-3.106147e+00	5.462353e-01	9.485971e+00
1.387243616305961e+02	-4.442783e+00	-3.700547e-01	9.561768e+00
1.388708460055961e+02	-5.597886e+00	-1.156030e+00	9.643082e+00
1.390173303805961e+02	-6.556773e+00	-1.801826e+00	9.728888e+00
1.391638147555961e+02	-7.307237e+00	-2.299334e+00	9.818108e+00
1.393102991305961e+02	-7.839708e+00	-2.642303e+00	9.909615e+00
1.394567835055961e+02	-8.147376e+00	-2.826409e+00	1.000226e+01
1.396032678805961e+02	-8.226286e+00	-2.849313e+00	1.009487e+01
1.397497522555961e+02	-8.075383e+00	-2.710689e+00	1.018628e+01
1.398962366305961e+02	-7.696537e+00	-2.412225e+00	1.027534e+01
1.400427210055961e+02	-7.094504e+00	-1.957607e+00	1.036092e+01
1.401892053805961e+02	-6.276878e+00	-1.352475e+00	1.044196e+01
1.403356897555961e+02	-5.253980e+00	-6.043566e-01	1.051742e+01
1.404821741305961e+02	-4.038728e+00	2.774272e-01	1.058636e+01
1.406286585055961e+02	-2.646469e+00	1.281870e+00	1.064791e+01
1.407751428805961e+02	-1.094778e+00	2.396415e+00	1.070129e+01
1.409216272555961e+02	5.967677e-01	3.607110e+00	1.074583e+01
1.410681116305961e+02	2.406842e+00	4.898775e+00	1.078098e+01
1.412145960055961e+02	4.312640e+00	6.255197e+00	1.080629e+01
1.413610803805961e+02	6.289979e+00	7.659205e+00	1.082149e+01
1.415043629113339e+02	8.269880e+00	9.061884e+00	1.082630e+01
1.416508472863339e+02	1.031566e+01	1.050805e+01	1.082086e+01
1.417973316613339e+02	1.235751e+01	1.194821e+01	1.080514e+01
1.419438160363339e+02	1.436997e+01	1.336431e+01	1.077928e+01
1.420903004113339e+02	1.632778e+01	1.473845e+01	1.074360e+01
1.422367847863339e+02	1.820636e+01	1.605326e+01	1.069856e+01
1.423832691613339e+02	1.998212e+01	1.729210e+01	1.064472e+01
1.425297535363339e+02	2.163275e+01	1.843930e+01	1.058277e+01
1.426762379113339e+02	2.313752e+01	1.948035e+01	1.051348e+01
1.428227222863339e+02	2.447750e+01	2.040208e+01	1.043772e+01
1.429692066613339e+02	2.563580e+01	2.119283e+01	1.035645e+01
1.431156910363339e+02	2.659781e+01	2.184261e+01	1.027070e+01
1.432621754113339e+02	2.735136e+01	2.234320e+01	1.018154e+01
1.434086597863339e+02	2.788688e+01	2.268832e+01	1.009010e+01
1.435551441613339e+02	2.819751e+01	2.287360e+01	9.997523e+00
1.437016285363339e+02	2.827924e+01	2.289673e+01	9.904984e+00
1.438481129113339e+02	2.813090e+01	2.275743e+01	9.813643e+00
1.439945972863339e+02	2.775422e+01	2.245750e+01	9.724652e+00
1.441410816613339e+02	2.715380e+01	2.200072e+01	9.639132e+00
1.442875660363339e+02	2.633709e+01	2.139287e+01	9.558162e+00
1.444340504113339e+02	2.531426e+01	2.064161e+01	9.482759e+00
1.445805347863339e+02	2.409810e+01	1.975640e+01	9.413875e+00
1.447270191613339e+02	2.270385e+01	1.874837e+01	9.352376e+00
1.448735035363339e+02	2.114904e+01	1.763020e+01	9.299038e+00
1.450199879113339e+02	1.945321e+01	1.641592e+01	9.254531e+00
1.451664722863339e+02	1.763775e+01	1.512077e+01	9.219418e+00
1.453129566613339e+02	1.572553e+01	1.376101e+01	9.194139e+00
1.454594410363339e+02	1.374088e+01	1.235381e+01	9.178956e+00
1.456027235670717e+02	1.175313e+01	1.094813e+01	9.174168e+00
1.457492079420717e+02	9.698838e+00	9.498981e+00	9.179619e+00
1.458956923170717e+02	7.648209e+00	8.055870e+00	9.195349e+00
1.460421766920717e+02	5.626946e+00	6.636801e+00	9.221214e+00
1.461886610670717e+02	3.660565e+00	5.259608e+00	9.256889e+00
1.463351454420717e+02	1.773876e+00	3.941615e+00	9.301925e+00
1.464816298170717e+02	-9.329278e-03	2.699416e+00	9.355753e+00
1.466281141920717e+02	-1.666579e+00	1.548672e+00	9.417693e+00
1.467745985670717e+02	-3.177002e+00	5.039088e-01	9.486967e+00
1.469210829420717e+02	-4.521595e+00	-4.216645e-01	9.562699e+00
1.470675673170717e+02	-5.683450e+00	-1.216327e+00	9.643936e+00
1.472140516920717e+02	-6.647972e+00	-1.869994e+00	9.729654e+00
1.473605360670717e+02	-7.403052e+00	-2.374351e+00	9.818774e+00
1.475070204420717e+02	-7.939219e+00	-2.722962e+00	9.910172e+00
1.476535048170717e+02	-8.249750e+00	-2.911353e+00	1.000270e+01
1.477999891920717e+02	-8.330752e+00	-2.937076e+00	1.009518e+01
1.479464735670717e+02	-8.181208e+00	-2.799738e+00	1.018646e+01
1.480929579420717e+02	-7.802983e+00	-2.501015e+00	1.027539e+01
1.482394423170717e+02	-7.200807e+00	-2.044630e+00	1.036085e+01
1.483859266920717e+02	-6.382205e+00	-1.436304e+00	1.044176e+01
1.485324110670717e+02	-5.357413e+00	-6.836886e-01	1.051710e+01
1.486788954420717e+02	-4.139247e+00	2.037333e-01	1.058592e+01
1.488253798170717e+02	-2.742944e+00	1.214770e+00	1.064736e+01
1.489718641920717e+02	-1.185982e+00	2.336665e+00	1.070065e+01
1.491183485670717e+02	5.121436e-01	3.555260e+00	1.074511e+01
1.492648329420717e+02	2.330150e+00	4.855175e+00	1.078018e+01
1.494113173170717e+02	4.245237e+00	6.220011e+00	1.080542e+01
1.495578016920717e+02	6.233171e+00	7.632438e+00	1.082058e+01
1.497010842228095e+02	8.224610e+00	9.043224e+00	1.082535e+01
1.498475685978095e+02	1.028324e+01	1.049745e+01	1.081988e+01
1.499940529728095e+02	1.234582e+01	1.195133e+01	1.080658e+01
1.500000000000000e+02	1.242936e+01	1.201013e+01	1.080583e+01


==> _main_matter/Multiport/filtered.txt <==
time	I(I1)	I(Consumption1)	I(Consumption)
0.000000000000000e+00	1.000000e+01	1.000000e+01	1.000000e+01
5.307224000422249e-04	1.000033e+01	1.000000e+01	1.000000e+01
1.061444800084450e-03	1.000067e+01	1.000000e+01	1.000000e+01
1.592167200126675e-03	1.000100e+01	1.000000e+01	1.000000e+01
2.122889600168900e-03	1.000133e+01	1.000000e+01	1.000000e+01
2.653612000211125e-03	1.000167e+01	1.000000e+01	1.000000e+01
3.184334400253349e-03	1.000200e+01	1.000001e+01	1.000000e+01
3.715056800295573e-03	1.000233e+01	1.000001e+01	1.000000e+01
4.889844435720624e-03	1.000307e+01	1.000002e+01	1.000000e+01
6.436596407149164e-03	1.000404e+01	1.000003e+01	1.000000e+01
8.472765242282304e-03	1.000532e+01	1.000005e+01	1.000000e+01
1.115397223459039e-02	1.000701e+01	1.000008e+01	1.000000e+01
1.468458966990432e-02	1.000923e+01	1.000014e+01	1.000000e+01
1.870200640067159e-02	1.001175e+01	1.000022e+01	1.000000e+01
2.248619996031855e-02	1.001413e+01	1.000032e+01	1.000000e+01
2.756821222382213e-02	1.001732e+01	1.000048e+01	1.000000e+01
3.318405419105439e-02	1.002085e+01	1.000069e+01	1.000000e+01
4.046060714507285e-02	1.002542e+01	1.000102e+01	1.000000e+01
4.884460799900259e-02	1.003069e+01	1.000148e+01	1.000000e+01
5.940430530996898e-02	1.003732e+01	1.000217e+01	1.000000e+01
7.184755232034350e-02	1.004513e+01	1.000315e+01	1.000000e+01
8.727147156194509e-02	1.005481e+01	1.000459e+01	1.000000e+01
1.056845188947614e-01	1.006635e+01	1.000665e+01	1.000000e+01
1.283102166077909e-01	1.008053e+01	1.000966e+01	1.000000e+01
1.555327037681900e-01	1.009757e+01	1.001393e+01	1.000000e+01
1.888369067161781e-01	1.011837e+01	1.002009e+01	1.000000e+01
2.291134229394078e-01	1.014346e+01	1.002881e+01	1.000000e+01
2.783083818581398e-01	1.017398e+01	1.004117e+01	1.000000e+01
3.380408425245064e-01	1.021080e+01	1.005845e+01	1.000000e+01
4.110335964126319e-01	1.025540e+01	1.008253e+01	1.000001e+01
5.000187581552620e-01	1.030903e+01	1.011554e+01	1.000002e+01
6.090332649580804e-01	1.037340e+01	1.016035e+01	1.000005e+01
7.426309893763141e-01	1.044986e+01	1.021993e+01	1.000011e+01
8.891153643763141e-01	1.053004e+01	1.028908e+01	1.000021e+01
1.035599739376314e+00	1.060573e+01	1.036043e+01	1.000037e+01
1.182084114376314e+00	1.067630e+01	1.043229e+01	1.000060e+01
1.328568489376314e+00	1.074114e+01	1.050314e+01	1.000093e+01
1.475052864376314e+00	1.079970e+01	1.057170e+01	1.000136e+01
1.621537239376314e+00	1.085150e+01	1.063691e+01	1.000193e+01
1.768021614376314e+00	1.089609e+01	1.069781e+01	1.000264e+01
1.914505989376314e+00	1.093309e+01	1.075363e+01	1.000353e+01
2.060990364376314e+00	1.096220e+01	1.080368e+01	1.000460e+01
2.207474739376314e+00	1.098316e+01	1.084739e+01	1.000588e+01
2.353959114376314e+00	1.099579e+01	1.088425e+01	1.000738e+01
2.500443489376314e+00	1.100000e+01	1.091389e+01	1.000912e+01
2.646927864376314e+00	1.099574e+01	1.093598e+01	1.001111e+01
2.793412239376314e+00	1.098305e+01	1.095028e+01	1.001337e+01
2.939896614376314e+00	1.096205e+01	1.095665e+01	1.001590e+01
3.086380989376314e+00	1.093289e+01	1.095499e+01	1.001872e+01
3.232865364376314e+00	1.089584e+01	1.094531e+01	1.002183e+01
3.379349739376314e+00	1.085121e+01	1.092766e+01	1.002523e+01
3.525834114376314e+00	1.079937e+01	1.090220e+01	1.002893e+01
3.672318489376314e+00	1.074076e+01	1.086912e+01	1.003293e+01
3.818802864376314e+00	1.067589e+01	1.082871e+01	1.003721e+01
3.965287239376314e+00	1.060529e+01	1.078129e+01	1.004179e+01
4.111771614376314e+00	1.052957e+01	1.072726e+01	1.004663e+01
4.258255989376314e+00	1.044936e+01	1.066709e+01	1.005175e+01
4.404740364376314e+00	1.036535e+01	1.060127e+01	1.005711e+01
4.551224739376314e+00	1.027825e+01	1.053037e+01	1.006271e+01
4.697709114376314e+00	1.018880e+01	1.045498e+01	1.006853e+01
4.844193489376314e+00	1.009774e+01	1.037574e+01	1.007454e+01
4.990677864376314e+00	1.000586e+01	1.029333e+01	1.008073e+01
5.137162239376314e+00	9.913925e+00	1.020843e+01	1.008706e+01
5.283646614376314e+00	9.822721e+00	1.012176e+01	1.009352e+01
5.430130989376314e+00	9.733019e+00	1.003406e+01	1.010008e+01
5.576615364376314e+00	9.645576e+00	9.946080e+00	1.010670e+01
5.723099739376314e+00	9.561133e+00	9.858553e+00	1.011335e+01
5.869584114376314e+00	9.480406e+00	9.772222e+00	1.012001e+01
6.016068489376314e+00	9.404077e+00	9.687819e+00	1.012665e+01
6.162552864376314e+00	9.332792e+00	9.606057e+00	1.013323e+01
6.309037239376314e+00	9.267156e+00	9.527630e+00	1.013971e+01
6.455521614376314e+00	9.207724e+00	9.453202e+00	1.014608e+01
6.602005989376314e+00	9.154998e+00	9.383402e+00	1.015230e+01
6.748490364376314e+00	9.109425e+00	9.318821e+00	1.015833e+01
6.894974739376314e+00	9.071390e+00	9.260004e+00	1.016416e+01
7.041459114376314e+00	9.041217e+00	9.207453e+00	1.016974e+01
7.187943489376314e+00	9.019160e+00	9.161609e+00	1.017506e+01
7.334427864376314e+00	9.005406e+00	9.122862e+00	1.018008e+01
7.480912239376314e+00	9.000072e+00	9.091538e+00	1.018479e+01
7.627396614376314e+00	9.003201e+00	9.067905e+00	1.018917e+01
7.773880989376314e+00	9.014771e+00	9.052162e+00	1.019319e+01
7.920365364376314e+00	9.034678e+00	9.044442e+00	1.019683e+01
8.066849739376314e+00	9.062758e+00	9.044810e+00	1.020010e+01
8.213334114376314e+00	9.098772e+00	9.053263e+00	1.020296e+01
8.359818489376314e+00	9.142415e+00	9.069730e+00	1.020542e+01
8.506302864376314e+00	9.193317e+00	9.094071e+00	1.020746e+01
8.652787239376314e+00	9.251048e+00	9.126081e+00	1.020909e+01
8.799271614376314e+00	9.315120e+00	9.165487e+00	1.021030e+01
8.945755989376314e+00	9.384988e+00	9.211957e+00	1.021110e+01
9.092240364376314e+00	9.460063e+00	9.265098e+00	1.021149e+01
9.238724739376314e+00	9.539709e+00	9.324458e+00	1.021148e+01
9.385209114376314e+00	9.623251e+00	9.389538e+00	1.021109e+01
9.531693489376314e+00	9.709982e+00	9.459784e+00	1.021031e+01
9.678177864376314e+00	9.799169e+00	9.534602e+00	1.020917e+01
9.824662239376314e+00	9.890055e+00	9.613359e+00	1.020770e+01
9.971146614376314e+00	9.981872e+00	9.695389e+00	1.020590e+01
1.011763098937631e+01	1.007384e+01	9.779997e+00	1.020380e+01
1.026411536437631e+01	1.016519e+01	9.866467e+00	1.020142e+01
1.041059973937631e+01	1.025514e+01	9.954065e+00	1.019880e+01
1.055708411437631e+01	1.034292e+01	1.004205e+01	1.019596e+01
1.070356848937631e+01	1.042781e+01	1.012968e+01	1.019292e+01
1.085005286437631e+01	1.050907e+01	1.021622e+01	1.018972e+01
1.099653723937631e+01	1.058602e+01	1.030092e+01	1.018639e+01
1.114302161437631e+01	1.065802e+01	1.038307e+01	1.018296e+01
1.128950598937631e+01	1.072444e+01	1.046198e+01	1.017945e+01
1.143599036437631e+01	1.078473e+01	1.053698e+01	1.017591e+01
1.158247473937631e+01	1.083838e+01	1.060743e+01	1.017236e+01
1.172895911437631e+01	1.088493e+01	1.067274e+01	1.016883e+01
1.187544348937631e+01	1.092399e+01	1.073236e+01	1.016535e+01
1.202192786437631e+01	1.095522e+01	1.078577e+01	1.016195e+01
1.216841223937631e+01	1.097838e+01	1.083253e+01	1.015865e+01
1.231489661437631e+01	1.099324e+01	1.087225e+01	1.015549e+01
1.246138098937631e+01	1.099971e+01	1.090458e+01	1.015248e+01
1.260786536437631e+01	1.099770e+01	1.092925e+01	1.014965e+01
1.275434973937631e+01	1.098726e+01	1.094605e+01	1.014701e+01
1.290083411437631e+01	1.096845e+01	1.095485e+01	1.014459e+01
1.304731848937631e+01	1.094145e+01	1.095556e+01	1.014239e+01
1.319380286437631e+01	1.090648e+01	1.094818e+01	1.014044e+01
1.334028723937631e+01	1.086383e+01	1.093278e+01	1.013873e+01
1.348677161437631e+01	1.081387e+01	1.090948e+01	1.013729e+01
1.363325598937631e+01	1.075703e+01	1.087848e+01	1.013611e+01
1.377974036437631e+01	1.069377e+01	1.084004e+01	1.013519e+01
1.392622473937631e+01	1.062464e+01	1.079449e+01	1.013453e+01
1.407270911437631e+01	1.055023e+01	1.074221e+01	1.013414e+01
1.421919348937631e+01	1.047115e+01	1.068365e+01	1.013400e+01
1.436567786437631e+01	1.038809e+01	1.061931e+01	1.013409e+01
1.451216223937631e+01	1.030174e+01	1.054972e+01	1.013442e+01
1.465864661437631e+01	1.021284e+01	1.047547e+01	1.013497e+01
1.480513098937631e+01	1.012213e+01	1.039720e+01	1.013572e+01
1.495161536437631e+01	1.003040e+01	1.031557e+01	1.013665e+01
1.509809973937631e+01	9.938401e+00	1.023126e+01	1.013774e+01
1.524458411437631e+01	9.846928e+00	1.014500e+01	1.013896e+01
1.539106848937631e+01	9.756749e+00	1.005751e+01	1.014030e+01
1.553755286437631e+01	9.668631e+00	9.969532e+00	1.014173e+01
1.568403723937631e+01	9.583317e+00	9.881811e+00	1.014322e+01
1.583052161437631e+01	9.501531e+00	9.795090e+00	1.014473e+01
1.597700598937631e+01	9.423964e+00	9.710102e+00	1.014626e+01
1.612349036437632e+01	9.351274e+00	9.627568e+00	1.014776e+01
1.626997473937632e+01	9.284075e+00	9.548187e+00	1.014920e+01
1.641645911437632e+01	9.222936e+00	9.472630e+00	1.015056e+01
1.656294348937632e+01	9.168376e+00	9.401535e+00	1.015181e+01
1.670942786437632e+01	9.120855e+00	9.335506e+00	1.015292e+01
1.685591223937632e+01	9.080776e+00	9.275103e+00	1.015386e+01
1.700239661437632e+01	9.048479e+00	9.220835e+00	1.015460e+01
1.714888098937632e+01	9.024237e+00	9.173162e+00	1.015513e+01
1.729536536437632e+01	9.008254e+00	9.132487e+00	1.015541e+01
1.744184973937632e+01	9.000668e+00	9.099156e+00	1.015543e+01
1.758833411437632e+01	9.001540e+00	9.073450e+00	1.015516e+01
1.773481848937632e+01	9.010864e+00	9.055588e+00	1.015459e+01
1.788130286437632e+01	9.028563e+00	9.045718e+00	1.015370e+01
1.802778723937632e+01	9.054483e+00	9.043927e+00	1.015248e+01
1.817427161437632e+01	9.088408e+00	9.050228e+00	1.015092e+01
1.832075598937632e+01	9.130051e+00	9.064569e+00	1.014900e+01
1.846724036437632e+01	9.179056e+00	9.086828e+00	1.014674e+01
1.861372473937632e+01	9.235012e+00	9.116817e+00	1.014411e+01
1.876020911437632e+01	9.297443e+00	9.154280e+00	1.014113e+01
1.890669348937632e+01	9.365822e+00	9.198902e+00	1.013779e+01
1.905317786437632e+01	9.439569e+00	9.250306e+00	1.013411e+01
1.919966223937632e+01	9.518061e+00	9.308056e+00	1.013009e+01
1.934614661437632e+01	9.600632e+00	9.371661e+00	1.012574e+01
1.949263098937632e+01	9.686583e+00	9.440586e+00	1.012107e+01
1.963911536437632e+01	9.775187e+00	9.514245e+00	1.011611e+01
1.978559973937632e+01	9.865695e+00	9.592016e+00	1.011087e+01
1.993208411437632e+01	9.957340e+00	9.673241e+00	1.010538e+01
2.007856848937632e+01	1.004935e+01	9.757230e+00	1.009964e+01
2.022505286437632e+01	1.014093e+01	9.843273e+00	1.009370e+01
2.037153723937632e+01	1.023133e+01	9.930644e+00	1.008758e+01
2.051802161437632e+01	1.031977e+01	1.001860e+01	1.008131e+01
2.066450598937632e+01	1.040550e+01	1.010640e+01	1.007490e+01
2.081099036437632e+01	1.048779e+01	1.019330e+01	1.006841e+01
2.095747473937632e+01	1.056596e+01	1.027856e+01	1.006185e+01
2.110395911437632e+01	1.063934e+01	1.036146e+01	1.005526e+01
2.125044348937632e+01	1.070730e+01	1.044130e+01	1.004867e+01
2.139692786437632e+01	1.076928e+01	1.051741e+01	1.004211e+01
2.154341223937632e+01	1.082475e+01	1.058913e+01	1.003561e+01
2.168989661437632e+01	1.087323e+01	1.065587e+01	1.002921e+01
2.183638098937632e+01	1.091432e+01	1.071705e+01	1.002293e+01
2.198286536437632e+01	1.094767e+01	1.077217e+01	1.001681e+01
2.212934973937632e+01	1.097300e+01	1.082075e+01	1.001087e+01
2.227583411437632e+01	1.099010e+01	1.086237e+01	1.000514e+01
2.242231848937632e+01	1.099881e+01	1.089670e+01	9.999637e+00
2.256880286437632e+01	1.099907e+01	1.092344e+01	9.994391e+00
2.271528723937632e+01	1.099086e+01	1.094236e+01	9.989422e+00
2.286177161437632e+01	1.097428e+01	1.095330e+01	9.984747e+00
2.300825598937632e+01	1.094944e+01	1.095617e+01	9.980383e+00
2.315474036437632e+01	1.091657e+01	1.095095e+01	9.976342e+00
2.330122473937632e+01	1.087594e+01	1.093767e+01	9.972636e+00
2.344770911437632e+01	1.082789e+01	1.091646e+01	9.969273e+00
2.359419348937632e+01	1.077283e+01	1.088749e+01	9.966256e+00
2.374067786437632e+01	1.071124e+01	1.085101e+01	9.963592e+00
2.388716223937632e+01	1.064362e+01	1.080732e+01	9.961276e+00
2.403364661437632e+01	1.057055e+01	1.075679e+01	9.959309e+00
2.418013098937632e+01	1.049266e+01	1.069986e+01	9.957682e+00
2.432661536437632e+01	1.041059e+01	1.063701e+01	9.956387e+00
2.447309973937632e+01	1.032505e+01	1.056876e+01	9.955414e+00
2.461958411437632e+01	1.023675e+01	1.049570e+01	9.954747e+00
2.476606848937632e+01	1.014645e+01	1.041844e+01	9.954372e+00
2.491255286437632e+01	1.005492e+01	1.033764e+01	9.954270e+00
2.505903723937632e+01	9.962914e+00	1.025397e+01	9.954420e+00
2.520552161437632e+01	9.871225e+00	1.016816e+01	9.954799e+00
2.535200598937632e+01	9.780627e+00	1.008093e+01	9.955383e+00
2.549849036437632e+01	9.691885e+00	9.993006e+00	9.956147e+00
2.564497473937632e+01	9.605752e+00	9.905143e+00	9.957064e+00
2.579145911437632e+01	9.522956e+00	9.818083e+00	9.958105e+00
2.593794348937632e+01	9.444198e+00	9.732561e+00	9.959242e+00
2.608442786437632e+01	9.370145e+00	9.649304e+00	9.960445e+00
2.623091223937632e+01	9.301424e+00	9.569015e+00	9.961684e+00
2.637739661437632e+01	9.238617e+00	9.492373e+00	9.962930e+00
2.652388098937632e+01	9.182255e+00	9.420029e+00	9.964153e+00
2.667036536437632e+01	9.132815e+00	9.352593e+00	9.965325e+00
2.681684973937632e+01	9.090716e+00	9.290637e+00	9.966416e+00
2.696333411437632e+01	9.056314e+00	9.234686e+00	9.967401e+00
2.710981848937632e+01	9.029902e+00	9.185212e+00	9.968250e+00
2.725630286437632e+01	9.011700e+00	9.142635e+00	9.968943e+00
2.740278723937632e+01	9.001864e+00	9.107316e+00	9.969453e+00
2.754927161437632e+01	9.000479e+00	9.079554e+00	9.969761e+00
2.769575598937632e+01	9.007555e+00	9.059581e+00	9.969847e+00
2.784224036437632e+01	9.023031e+00	9.047569e+00	9.969695e+00
2.798872473937632e+01	9.046778e+00	9.043619e+00	9.969290e+00
2.813520911437632e+01	9.078594e+00	9.047765e+00	9.968619e+00
2.828169348937632e+01	9.118210e+00	9.059971e+00	9.967673e+00
2.842817786437632e+01	9.165291e+00	9.080133e+00	9.966446e+00
2.857466223937632e+01	9.219437e+00	9.108083e+00	9.964932e+00
2.872114661437632e+01	9.280190e+00	9.143581e+00	9.963132e+00
2.886763098937632e+01	9.347038e+00	9.186330e+00	9.961046e+00
2.901411536437632e+01	9.419413e+00	9.235966e+00	9.958678e+00
2.916059973937632e+01	9.496702e+00	9.292068e+00	9.956036e+00
2.930708411437632e+01	9.578253e+00	9.354163e+00	9.953129e+00
2.945356848937632e+01	9.663373e+00	9.421725e+00	9.949969e+00
2.960005286437632e+01	9.751342e+00	9.494181e+00	9.946571e+00
2.974653723937632e+01	9.841417e+00	9.570918e+00	9.942953e+00
2.989302161437632e+01	9.932834e+00	9.651287e+00	9.939134e+00
3.003950598937632e+01	1.002482e+01	9.734609e+00	9.935134e+00
3.018599036437632e+01	1.011660e+01	9.820175e+00	9.930978e+00
3.033247473937632e+01	1.020738e+01	9.907264e+00	9.926691e+00
3.047895911437632e+01	1.029642e+01	9.995137e+00	9.922298e+00
3.062544348937632e+01	1.038294e+01	1.008305e+01	9.917830e+00
3.077192786437632e+01	1.046622e+01	1.017026e+01	9.913313e+00
3.091841223937632e+01	1.054556e+01	1.025603e+01	9.908777e+00
3.106489661437632e+01	1.062028e+01	1.033963e+01	9.904254e+00
3.121138098937632e+01	1.068974e+01	1.042035e+01	9.899774e+00
3.135786536437632e+01	1.075337e+01	1.049752e+01	9.895366e+00
3.150434973937632e+01	1.081062e+01	1.057047e+01	9.891061e+00
3.165083411437632e+01	1.086101e+01	1.063860e+01	9.886889e+00
3.179731848937632e+01	1.090411e+01	1.070132e+01	9.882880e+00
3.194380286437632e+01	1.093955e+01	1.075810e+01	9.879061e+00
3.209028723937632e+01	1.096705e+01	1.080846e+01	9.875460e+00
3.223677161437632e+01	1.098635e+01	1.085198e+01	9.872100e+00
3.238325598937632e+01	1.099731e+01	1.088828e+01	9.869007e+00
3.252974036437632e+01	1.099983e+01	1.091707e+01	9.866203e+00
3.267622473937632e+01	1.099388e+01	1.093809e+01	9.863707e+00
3.282270911437632e+01	1.097951e+01	1.095117e+01	9.861537e+00
3.296919348937632e+01	1.095686e+01	1.095620e+01	9.859708e+00
3.311567786437632e+01	1.092611e+01	1.095314e+01	9.858232e+00
3.326216223937632e+01	1.088751e+01	1.094200e+01	9.857121e+00
3.340864661437632e+01	1.084140e+01	1.092289e+01	9.856380e+00
3.355513098937632e+01	1.078817e+01	1.089597e+01	9.856016e+00
3.370161536437632e+01	1.072827e+01	1.086146e+01	9.856030e+00
3.384809973937632e+01	1.066221e+01	1.081966e+01	9.856420e+00
3.399458411437632e+01	1.059054e+01	1.077092e+01	9.857183e+00
3.414106848937632e+01	1.051386e+01	1.071565e+01	9.858313e+00
3.428755286437632e+01	1.043284e+01	1.065433e+01	9.859799e+00
3.443403723937632e+01	1.034816e+01	1.058746e+01	9.861631e+00
3.458052161437632e+01	1.026052e+01	1.051562e+01	9.863794e+00
3.472700598937632e+01	1.017069e+01	1.043942e+01	9.866270e+00
3.487349036437632e+01	1.007940e+01	1.035950e+01	9.869040e+00
3.501997473937632e+01	9.987450e+00	1.027653e+01	9.872084e+00
3.516645911437632e+01	9.895601e+00	1.019122e+01	9.875377e+00
3.531294348937632e+01	9.804636e+00	1.010429e+01	9.878894e+00
3.545942786437632e+01	9.715325e+00	1.001648e+01	9.882608e+00
3.560591223937632e+01	9.628424e+00	9.928531e+00	9.886492e+00
3.575239661437632e+01	9.544668e+00	9.841184e+00	9.890516e+00
3.589888098937632e+01	9.464767e+00	9.755181e+00	9.894650e+00
3.604536536437632e+01	9.389397e+00	9.671250e+00	9.898865e+00
3.619184973937632e+01	9.319195e+00	9.590102e+00	9.903128e+00
3.633833411437632e+01	9.254756e+00	9.512424e+00	9.907408e+00
3.648481848937632e+01	9.196627e+00	9.438871e+00	9.911674e+00
3.663130286437632e+01	9.145297e+00	9.370070e+00	9.915896e+00
3.677778723937632e+01	9.101203e+00	9.306599e+00	9.920045e+00
3.692427161437632e+01	9.064718e+00	9.248998e+00	9.924091e+00
3.707075598937632e+01	9.036150e+00	9.197753e+00	9.928007e+00
3.721724036437632e+01	9.015740e+00	9.153299e+00	9.931765e+00
3.736372473937632e+01	9.003663e+00	9.116013e+00	9.935342e+00
3.751020911437632e+01	9.000021e+00	9.086209e+00	9.938714e+00
3.765669348937632e+01	9.004843e+00	9.064140e+00	9.941861e+00
3.780317786437632e+01	9.018089e+00	9.049994e+00	9.944763e+00
3.794966223937632e+01	9.039647e+00	9.043887e+00	9.947405e+00
3.809614661437632e+01	9.069335e+00	9.045875e+00	9.949772e+00
3.824263098937632e+01	9.106901e+00	9.055938e+00	9.951852e+00
3.838911536437632e+01	9.152027e+00	9.073993e+00	9.953637e+00
3.853559973937632e+01	9.204331e+00	9.099886e+00	9.955122e+00
3.868208411437632e+01	9.263371e+00	9.133399e+00	9.956303e+00
3.882856848937632e+01	9.328648e+00	9.174247e+00	9.957178e+00
3.897505286437632e+01	9.399607e+00	9.222085e+00	9.957751e+00
3.912153723937632e+01	9.475648e+00	9.276507e+00	9.958028e+00
3.926802161437632e+01	9.556128e+00	9.337053e+00	9.958014e+00
3.941450598937632e+01	9.640365e+00	9.403211e+00	9.957723e+00
3.956099036437632e+01	9.727647e+00	9.474421e+00	9.957165e+00
3.970747473937632e+01	9.817234e+00	9.550078e+00	9.956357e+00
3.985395911437632e+01	9.908368e+00	9.629545e+00	9.955317e+00
4.000044348937632e+01	1.000028e+01	9.712146e+00	9.954064e+00
4.014692786437632e+01	1.009219e+01	9.797184e+00	9.952621e+00
4.029341223937632e+01	1.018331e+01	9.883939e+00	9.951012e+00
4.043989661437632e+01	1.027289e+01	9.971675e+00	9.949261e+00
4.058638098937632e+01	1.036016e+01	1.005965e+01	9.947394e+00
4.073286536437632e+01	1.044437e+01	1.014712e+01	9.945441e+00
4.087934973937632e+01	1.052483e+01	1.023335e+01	9.943429e+00
4.102583411437632e+01	1.060084e+01	1.031759e+01	9.941388e+00
4.117231848937632e+01	1.067177e+01	1.039915e+01	9.939347e+00
4.131880286437632e+01	1.073701e+01	1.047733e+01	9.937337e+00
4.146528723937632e+01	1.079601e+01	1.055147e+01	9.935387e+00
4.161177161437632e+01	1.084827e+01	1.062094e+01	9.933525e+00
4.175825598937632e+01	1.089335e+01	1.068516e+01	9.931780e+00
4.190474036437632e+01	1.093087e+01	1.074357e+01	9.930182e+00
4.205122473937632e+01	1.096051e+01	1.079569e+01	9.928755e+00
4.219770911437632e+01	1.098202e+01	1.084107e+01	9.927524e+00
4.234419348937632e+01	1.099521e+01	1.087933e+01	9.926514e+00
4.249067786437632e+01	1.099998e+01	1.091015e+01	9.925747e+00
4.263716223937632e+01	1.099629e+01	1.093326e+01	9.925241e+00
4.278364661437632e+01	1.098416e+01	1.094847e+01	9.925014e+00
4.293013098937632e+01	1.096370e+01	1.095566e+01	9.925084e+00
4.307661536437632e+01	1.093508e+01	1.095475e+01	9.925461e+00
4.322309973937632e+01	1.089855e+01	1.094576e+01	9.926157e+00
4.336958411437632e+01	1.085441e+01	1.092876e+01	9.927177e+00
4.351606848937632e+01	1.080304e+01	1.090390e+01	9.928530e+00
4.366255286437632e+01	1.074487e+01	1.087139e+01	9.930214e+00
4.380903723937632e+01	1.068040e+01	1.083150e+01	9.932231e+00
4.395552161437632e+01	1.061016e+01	1.078458e+01	9.934577e+00
4.410200598937632e+01	1.053476e+01	1.073101e+01	9.937244e+00
4.424849036437632e+01	1.045484e+01	1.067125e+01	9.940227e+00
4.439497473937632e+01	1.037106e+01	1.060581e+01	9.943510e+00
4.454145911437632e+01	1.028414e+01	1.053524e+01	9.947082e+00
4.468794348937632e+01	1.019482e+01	1.046014e+01	9.950924e+00
4.483442786437632e+01	1.010384e+01	1.038114e+01	9.955019e+00
4.498091223937632e+01	1.001199e+01	1.029892e+01	9.959344e+00
4.512739661437632e+01	9.920040e+00	1.021416e+01	9.963877e+00
4.527388098937632e+01	9.828764e+00	1.012760e+01	9.968593e+00
4.542036536437632e+01	9.738936e+00	1.003995e+01	9.973465e+00
4.556684973937632e+01	9.651320e+00	9.951962e+00	9.978466e+00
4.571333411437632e+01	9.566655e+00	9.864381e+00	9.983566e+00
4.585981848937632e+01	9.485659e+00	9.777947e+00	9.988736e+00
4.600630286437632e+01	9.409016e+00	9.693395e+00	9.993944e+00
4.615278723937632e+01	9.337376e+00	9.611436e+00	9.999161e+00
4.629927161437632e+01	9.271345e+00	9.532766e+00	1.000435e+01
4.644575598937632e+01	9.211482e+00	9.458051e+00	1.000949e+01
4.659224036437632e+01	9.158295e+00	9.387923e+00	1.001455e+01
4.673872473937632e+01	9.112232e+00	9.322977e+00	1.001948e+01
4.688520911437632e+01	9.073685e+00	9.263761e+00	1.002428e+01
4.703169348937632e+01	9.042979e+00	9.210776e+00	1.002890e+01
4.717817786437632e+01	9.020374e+00	9.164473e+00	1.003332e+01
4.732466223937632e+01	9.006063e+00	9.125241e+00	1.003752e+01
4.747114661437632e+01	9.000164e+00	9.093415e+00	1.004147e+01
4.761763098937632e+01	9.002730e+00	9.069263e+00	1.004516e+01
4.776411536437632e+01	9.013738e+00	9.052988e+00	1.004855e+01
4.791059973937632e+01	9.033094e+00	9.044730e+00	1.005164e+01
4.805708411437632e+01	9.060637e+00	9.044559e+00	1.005441e+01
4.820356848937632e+01	9.096129e+00	9.052474e+00	1.005685e+01
4.835005286437632e+01	9.139275e+00	9.068410e+00	1.005895e+01
4.849653723937632e+01	9.189706e+00	9.092232e+00	1.006070e+01
4.864302161437632e+01	9.246997e+00	9.123737e+00	1.006210e+01
4.878950598937632e+01	9.310661e+00	9.162661e+00	1.006315e+01
4.893599036437632e+01	9.380161e+00	9.208672e+00	1.006384e+01
4.908247473937632e+01	9.454908e+00	9.261381e+00	1.006420e+01
4.922895911437632e+01	9.534270e+00	9.320342e+00	1.006421e+01
4.937544348937632e+01	9.617574e+00	9.385056e+00	1.006390e+01
4.952192786437632e+01	9.704115e+00	9.454976e+00	1.006328e+01
4.966841223937632e+01	9.793161e+00	9.529509e+00	1.006235e+01
4.981489661437632e+01	9.883958e+00	9.608025e+00	1.006115e+01
4.996138098937632e+01	9.975738e+00	9.689857e+00	1.005968e+01
5.010786536437632e+01	1.006772e+01	9.774315e+00	1.005797e+01
5.025434973937632e+01	1.015913e+01	9.860682e+00	1.005604e+01
5.040083411437632e+01	1.024920e+01	9.948230e+00	1.005393e+01
5.054731848937632e+01	1.033715e+01	1.003621e+01	1.005165e+01
5.069380286437632e+01	1.042225e+01	1.012389e+01	1.004923e+01
5.084028723937632e+01	1.050378e+01	1.021052e+01	1.004671e+01
5.098677161437632e+01	1.058104e+01	1.029537e+01	1.004411e+01
5.113325598937632e+01	1.065338e+01	1.037771e+01	1.004146e+01
5.127974036437632e+01	1.072020e+01	1.045686e+01	1.003879e+01
5.142622473937632e+01	1.078091e+01	1.053214e+01	1.003614e+01
5.157270911437632e+01	1.083502e+01	1.060291e+01	1.003353e+01
5.171919348937632e+01	1.088205e+01	1.066858e+01	1.003099e+01
5.186567786437632e+01	1.092162e+01	1.072859e+01	1.002855e+01
5.201216223937632e+01	1.095339e+01	1.078244e+01	1.002625e+01
5.215864661437632e+01	1.097709e+01	1.082966e+01	1.002409e+01
5.230513098937632e+01	1.099251e+01	1.086985e+01	1.002212e+01
5.245161536437632e+01	1.099954e+01	1.090268e+01	1.002035e+01
5.259809973937632e+01	1.099810e+01	1.092787e+01	1.001880e+01
5.274458411437632e+01	1.098821e+01	1.094520e+01	1.001749e+01
5.289106848937632e+01	1.096996e+01	1.095454e+01	1.001644e+01
5.303755286437632e+01	1.094350e+01	1.095579e+01	1.001566e+01
5.318403723937632e+01	1.090905e+01	1.094895e+01	1.001517e+01
5.333052161437632e+01	1.086691e+01	1.093408e+01	1.001497e+01
5.347700598937632e+01	1.081742e+01	1.091130e+01	1.001508e+01
5.362349036437632e+01	1.076102e+01	1.088080e+01	1.001548e+01
5.376997473937632e+01	1.069818e+01	1.084285e+01	1.001619e+01
5.391645911437632e+01	1.062942e+01	1.079776e+01	1.001721e+01
5.406294348937632e+01	1.055534e+01	1.074592e+01	1.001852e+01
5.420942786437632e+01	1.047655e+01	1.068777e+01	1.002012e+01
5.435591223937632e+01	1.039374e+01	1.062379e+01	1.002200e+01
5.450239661437632e+01	1.030758e+01	1.055453e+01	1.002414e+01
5.464888098937632e+01	1.021883e+01	1.048058e+01	1.002654e+01
5.479536536437632e+01	1.012822e+01	1.040256e+01	1.002918e+01
5.494184973937632e+01	1.003653e+01	1.032113e+01	1.003203e+01
5.508833411437632e+01	9.944527e+00	1.023698e+01	1.003507e+01
5.523481848937632e+01	9.852994e+00	1.015082e+01	1.003828e+01
5.538130286437632e+01	9.762706e+00	1.006339e+01	1.004163e+01
5.552778723937632e+01	9.674426e+00	9.975420e+00	1.004510e+01
5.567427161437632e+01	9.588902e+00	9.887659e+00	1.004866e+01
5.582075598937632e+01	9.506860e+00	9.800848e+00	1.005228e+01
5.596724036437632e+01	9.428990e+00	9.715722e+00	1.005593e+01
5.611372473937632e+01	9.355955e+00	9.633003e+00	1.005958e+01
5.626020911437632e+01	9.288372e+00	9.553390e+00	1.006320e+01
5.640669348937632e+01	9.226812e+00	9.477557e+00	1.006676e+01
5.655317786437632e+01	9.171799e+00	9.406146e+00	1.007023e+01
5.669966223937632e+01	9.123796e+00	9.339763e+00	1.007358e+01
5.684614661437632e+01	9.083210e+00	9.278967e+00	1.007678e+01
5.699263098937632e+01	9.050385e+00	9.224275e+00	1.007980e+01
5.713911536437632e+01	9.025598e+00	9.176149e+00	1.008263e+01
5.728559973937632e+01	9.009060e+00	9.134996e+00	1.008522e+01
5.743208411437632e+01	9.000911e+00	9.101167e+00	1.008757e+01
5.757856848937632e+01	9.001218e+00	9.074944e+00	1.008964e+01
5.772505286437632e+01	9.009981e+00	9.056554e+00	1.009142e+01
5.787153723937632e+01	9.027124e+00	9.046148e+00	1.009290e+01
5.801802161437632e+01	9.052504e+00	9.043817e+00	1.009405e+01
5.816450598937632e+01	9.085903e+00	9.049580e+00	1.009487e+01
5.831099036437632e+01	9.127041e+00	9.063387e+00	1.009535e+01
5.845747473937632e+01	9.175569e+00	9.085123e+00	1.009548e+01
5.860395911437632e+01	9.231074e+00	9.114603e+00	1.009526e+01
5.875044348937632e+01	9.293090e+00	9.151578e+00	1.009468e+01
5.889692786437632e+01	9.361090e+00	9.195735e+00	1.009375e+01
5.904341223937632e+01	9.434498e+00	9.246699e+00	1.009248e+01
5.918989661437632e+01	9.512693e+00	9.304040e+00	1.009086e+01
5.933638098937632e+01	9.595014e+00	9.367271e+00	1.008892e+01
5.948286536437632e+01	9.680762e+00	9.435860e+00	1.008666e+01
5.962934973937632e+01	9.769213e+00	9.509222e+00	1.008410e+01
5.977583411437632e+01	9.859617e+00	9.586739e+00	1.008126e+01
5.992231848937632e+01	9.951211e+00	9.667753e+00	1.007815e+01
6.006880286437632e+01	1.004322e+01	9.751581e+00	1.007480e+01
6.021528723937632e+01	1.013486e+01	9.837510e+00	1.007123e+01
6.036177161437632e+01	1.022536e+01	9.924815e+00	1.006748e+01
6.050825598937632e+01	1.031395e+01	1.001276e+01	1.006355e+01
6.065474036437632e+01	1.039988e+01	1.010059e+01	1.005950e+01
6.080122473937632e+01	1.048243e+01	1.018757e+01	1.005533e+01
6.094770911437632e+01	1.056089e+01	1.027296e+01	1.005109e+01
6.109419348937632e+01	1.063461e+01	1.035604e+01	1.004680e+01
6.124067786437632e+01	1.070295e+01	1.043611e+01	1.004250e+01
6.138716223937632e+01	1.076535e+01	1.051248e+01	1.003821e+01
6.153364661437632e+01	1.082126e+01	1.058452e+01	1.003397e+01
6.168013098937632e+01	1.087022e+01	1.065161e+01	1.002981e+01
6.182661536437632e+01	1.091182e+01	1.071318e+01	1.002575e+01
6.197309973937632e+01	1.094570e+01	1.076871e+01	1.002183e+01
6.211958411437632e+01	1.097157e+01	1.081774e+01	1.001806e+01
6.226606848937632e+01	1.098922e+01	1.085984e+01	1.001449e+01
6.241255286437632e+01	1.099849e+01	1.089467e+01	1.001113e+01
6.255903723937632e+01	1.099931e+01	1.092192e+01	1.000800e+01
6.270552161437632e+01	1.099167e+01	1.094136e+01	1.000512e+01
6.285200598937632e+01	1.097564e+01	1.095284e+01	1.000251e+01
6.299849036437632e+01	1.095135e+01	1.095625e+01	1.000019e+01
6.314497473937632e+01	1.091900e+01	1.095157e+01	9.998171e+00
6.329145911437632e+01	1.087888e+01	1.093883e+01	9.996460e+00
6.343794348937632e+01	1.083132e+01	1.091814e+01	9.995066e+00
6.358442786437632e+01	1.077671e+01	1.088968e+01	9.993994e+00
6.373091223937632e+01	1.071554e+01	1.085369e+01	9.993246e+00
6.387739661437632e+01	1.064830e+01	1.081047e+01	9.992822e+00
6.402388098937632e+01	1.057558e+01	1.076039e+01	9.992717e+00
6.417036536437632e+01	1.049799e+01	1.070387e+01	9.992925e+00
6.431684973937632e+01	1.041618e+01	1.064139e+01	9.993438e+00
6.446333411437632e+01	1.033084e+01	1.057349e+01	9.994243e+00
6.460981848937632e+01	1.024271e+01	1.050073e+01	9.995326e+00
6.475630286437632e+01	1.015252e+01	1.042373e+01	9.996672e+00
6.490278723937632e+01	1.006104e+01	1.034314e+01	9.998259e+00
6.504927161437632e+01	9.969047e+00	1.025965e+01	1.000007e+01
6.519575598937632e+01	9.877313e+00	1.017396e+01	1.000208e+01
6.534224036437632e+01	9.786617e+00	1.008679e+01	1.000426e+01
6.548872473937632e+01	9.697728e+00	9.998894e+00	1.000659e+01
6.563520911437632e+01	9.611398e+00	9.911004e+00	1.000904e+01
6.578169348937632e+01	9.528358e+00	9.823868e+00	1.001159e+01
6.592817786437632e+01	9.449309e+00	9.738221e+00	1.001420e+01
6.607466223937632e+01	9.374923e+00	9.654791e+00	1.001684e+01
6.622114661437632e+01	9.305828e+00	9.574282e+00	1.001948e+01
6.636763098937632e+01	9.242609e+00	9.497377e+00	1.002210e+01
6.651411536437632e+01	9.185802e+00	9.424726e+00	1.002467e+01
6.666059973937632e+01	9.135887e+00	9.356945e+00	1.002714e+01
6.680708411437632e+01	9.093287e+00	9.294607e+00	1.002950e+01
6.695356848937632e+01	9.058362e+00	9.238240e+00	1.003172e+01
6.710005286437632e+01	9.031408e+00	9.188321e+00	1.003377e+01
6.724653723937632e+01	9.012654e+00	9.145273e+00	1.003563e+01
6.739302161437632e+01	9.002258e+00	9.109459e+00	1.003727e+01
6.753950598937632e+01	9.000308e+00	9.081184e+00	1.003867e+01
6.768599036437632e+01	9.006821e+00	9.060686e+00	1.003981e+01
6.783247473937632e+01	9.021740e+00	9.048141e+00	1.004068e+01
6.797895911437632e+01	9.044941e+00	9.043652e+00	1.004126e+01
6.812544348937632e+01	9.076227e+00	9.047257e+00	1.004153e+01
6.827192786437632e+01	9.115333e+00	9.058928e+00	1.004149e+01
6.841841223937632e+01	9.161927e+00	9.078566e+00	1.004113e+01
6.856489661437632e+01	9.215616e+00	9.106002e+00	1.004045e+01
6.871138098937632e+01	9.275945e+00	9.141006e+00	1.003944e+01
6.885786536437632e+01	9.342403e+00	9.183282e+00	1.003811e+01
6.900434973937632e+01	9.414428e+00	9.232471e+00	1.003646e+01
6.915083411437632e+01	9.491409e+00	9.288157e+00	1.003449e+01
6.929731848937632e+01	9.572697e+00	9.349868e+00	1.003222e+01
6.944380286437632e+01	9.657601e+00	9.417082e+00	1.002965e+01
6.959028723937632e+01	9.745404e+00	9.489230e+00	1.002681e+01
6.973677161437632e+01	9.835361e+00	9.565702e+00	1.002371e+01
6.988325598937632e+01	9.926713e+00	9.645850e+00	1.002037e+01
7.002974036437632e+01	1.001869e+01	9.728996e+00	1.001681e+01
7.017622473937632e+01	1.011050e+01	9.814436e+00	1.001305e+01
7.032270911437632e+01	1.020138e+01	9.901445e+00	1.000912e+01
7.046919348937632e+01	1.029055e+01	9.989289e+00	1.000504e+01
7.061567786437632e+01	1.037727e+01	1.007722e+01	1.000085e+01
7.076216223937632e+01	1.046079e+01	1.016450e+01	9.996574e+00
7.090864661437632e+01	1.054041e+01	1.025039e+01	9.992237e+00
7.105513098937632e+01	1.061545e+01	1.033416e+01	9.987873e+00
7.120161536437632e+01	1.068529e+01	1.041510e+01	9.983512e+00
7.134809973937632e+01	1.074932e+01	1.049252e+01	9.979185e+00
7.149458411437632e+01	1.080701e+01	1.056577e+01	9.974922e+00
7.164106848937632e+01	1.085787e+01	1.063424e+01	9.970755e+00
7.178755286437632e+01	1.090147e+01	1.069733e+01	9.966711e+00
7.193403723937632e+01	1.093744e+01	1.075453e+01	9.962820e+00
7.208052161437632e+01	1.096547e+01	1.080533e+01	9.959108e+00
7.222700598937632e+01	1.098532e+01	1.084932e+01	9.955603e+00
7.237349036437632e+01	1.099684e+01	1.088612e+01	9.952328e+00
7.251997473937632e+01	1.099992e+01	1.091541e+01	9.949305e+00
7.266645911437632e+01	1.099454e+01	1.093696e+01	9.946553e+00
7.281294348937632e+01	1.098073e+01	1.095057e+01	9.944094e+00
7.295942786437632e+01	1.095862e+01	1.095614e+01	9.941939e+00
7.310591223937632e+01	1.092840e+01	1.095361e+01	9.940105e+00
7.325239661437632e+01	1.089032e+01	1.094301e+01	9.938602e+00
7.339888098937632e+01	1.084470e+01	1.092443e+01	9.937437e+00
7.354536536437632e+01	1.079194e+01	1.089802e+01	9.936616e+00
7.369184973937632e+01	1.073246e+01	1.086401e+01	9.936141e+00
7.383833411437632e+01	1.066679e+01	1.082268e+01	9.936012e+00
7.398481848937632e+01	1.059548e+01	1.077439e+01	9.936226e+00
7.413130286437632e+01	1.051912e+01	1.071955e+01	9.936775e+00
7.427778723937632e+01	1.043837e+01	1.065861e+01	9.937654e+00
7.442427161437632e+01	1.035390e+01	1.059210e+01	9.938848e+00
7.457075598937632e+01	1.026644e+01	1.052057e+01	9.940346e+00
7.471724036437632e+01	1.017673e+01	1.044464e+01	9.942129e+00
7.486372473937632e+01	1.008552e+01	1.036495e+01	9.944181e+00
7.501020911437632e+01	9.993586e+00	1.028216e+01	9.946480e+00
7.515669348937632e+01	9.901706e+00	1.019699e+01	9.949003e+00
7.530317786437632e+01	9.810658e+00	1.011014e+01	9.951725e+00
7.544966223937632e+01	9.721212e+00	1.002237e+01	9.954621e+00
7.559614661437632e+01	9.634128e+00	9.934402e+00	9.957664e+00
7.574263098937632e+01	9.550139e+00	9.846992e+00	9.960823e+00
7.588911536437632e+01	9.469960e+00	9.760878e+00	9.964071e+00
7.603559973937632e+01	9.394267e+00	9.676786e+00	9.967377e+00
7.618208411437632e+01	9.323702e+00	9.595430e+00	9.970711e+00
7.632856848937632e+01	9.258862e+00	9.517499e+00	9.974041e+00
7.647505286437632e+01	9.200295e+00	9.443652e+00	9.977339e+00
7.662153723937632e+01	9.148499e+00	9.374515e+00	9.980572e+00
7.676802161437632e+01	9.103910e+00	9.310672e+00	9.983713e+00
7.691450598937632e+01	9.066907e+00	9.252664e+00	9.986734e+00
7.706099036437632e+01	9.037803e+00	9.200981e+00	9.989607e+00
7.720747473937632e+01	9.016844e+00	9.156063e+00	9.992305e+00
7.735395911437632e+01	9.004207e+00	9.118288e+00	9.994804e+00
7.750044348937632e+01	9.000000e+00	9.087976e+00	9.997083e+00
7.764692786437632e+01	9.004258e+00	9.065385e+00	9.999121e+00
7.779341223937632e+01	9.016946e+00	9.050705e+00	1.000090e+01
7.793989661437632e+01	9.037954e+00	9.044061e+00	1.000240e+01
7.808638098937632e+01	9.067107e+00	9.045508e+00	1.000361e+01
7.823286536437632e+01	9.104157e+00	9.055036e+00	1.000453e+01
7.837934973937632e+01	9.148791e+00	9.072561e+00	1.000513e+01
7.852583411437632e+01	9.200630e+00	9.097939e+00	1.000542e+01
7.867231848937632e+01	9.259236e+00	9.130951e+00	1.000539e+01
7.881880286437632e+01	9.324113e+00	9.171320e+00	1.000505e+01
7.896528723937632e+01	9.394711e+00	9.218704e+00	1.000439e+01
7.911177161437632e+01	9.470432e+00	9.272701e+00	1.000342e+01
7.925825598937632e+01	9.550637e+00	9.332854e+00	1.000216e+01
7.940474036437632e+01	9.634646e+00	9.398655e+00	1.000060e+01
7.955122473937632e+01	9.721748e+00	9.469545e+00	9.998772e+00
7.969770911437632e+01	9.811205e+00	9.544927e+00	9.996681e+00
7.984419348937632e+01	9.902260e+00	9.624160e+00	9.994349e+00
7.999067786437632e+01	9.994143e+00	9.706573e+00	9.991795e+00
8.013716223937632e+01	1.008607e+01	9.791471e+00	9.989043e+00
8.028364661437632e+01	1.017728e+01	9.878134e+00	9.986116e+00
8.043013098937632e+01	1.026698e+01	9.965828e+00	9.983042e+00
8.057661536437632e+01	1.035442e+01	1.005381e+01	9.979846e+00
8.072309973937632e+01	1.043887e+01	1.014134e+01	9.976557e+00
8.086958411437632e+01	1.051959e+01	1.022767e+01	9.973204e+00
8.101606848937632e+01	1.059592e+01	1.031207e+01	9.969816e+00
8.116255286437632e+01	1.066721e+01	1.039383e+01	9.966426e+00
8.130903723937632e+01	1.073284e+01	1.047226e+01	9.963061e+00
8.145552161437632e+01	1.079228e+01	1.054669e+01	9.959753e+00
8.160200598937632e+01	1.084500e+01	1.061649e+01	9.956532e+00
8.174849036437632e+01	1.089058e+01	1.068107e+01	9.953426e+00
8.189497473937632e+01	1.092861e+01	1.073988e+01	9.950465e+00
8.204145911437632e+01	1.095878e+01	1.079244e+01	9.947676e+00
8.218794348937632e+01	1.098084e+01	1.083828e+01	9.945083e+00
8.233442786437632e+01	1.099459e+01	1.087703e+01	9.942711e+00
8.248091223937632e+01	1.099993e+01	1.090835e+01	9.940583e+00
8.262739661437632e+01	1.099680e+01	1.093198e+01	9.938721e+00
8.277388098937632e+01	1.098523e+01	1.094773e+01	9.937140e+00
8.292036536437632e+01	1.096532e+01	1.095545e+01	9.935858e+00
8.306684973937632e+01	1.093724e+01	1.095508e+01	9.934889e+00
8.321333411437632e+01	1.090123e+01	1.094663e+01	9.934242e+00
8.335981848937632e+01	1.085758e+01	1.093016e+01	9.933928e+00
8.350630286437632e+01	1.080668e+01	1.090582e+01	9.933950e+00
8.365278723937632e+01	1.074895e+01	1.087381e+01	9.934313e+00
8.379927161437632e+01	1.068488e+01	1.083440e+01	9.935017e+00
8.394575598937632e+01	1.061501e+01	1.078793e+01	9.936057e+00
8.409224036437632e+01	1.053994e+01	1.073479e+01	9.937429e+00
8.423872473937632e+01	1.046029e+01	1.067543e+01	9.939125e+00
8.438520911437632e+01	1.037675e+01	1.061035e+01	9.941133e+00
8.453169348937632e+01	1.029002e+01	1.054011e+01	9.943439e+00
8.467817786437632e+01	1.020083e+01	1.046529e+01	9.946030e+00
8.482466223937632e+01	1.010995e+01	1.038653e+01	9.948885e+00
8.497114661437632e+01	1.001813e+01	1.030450e+01	9.951983e+00
8.511763098937632e+01	9.926158e+00	1.021990e+01	9.955304e+00
8.526411536437632e+01	9.834812e+00	1.013343e+01	9.958821e+00
8.541059973937632e+01	9.744864e+00	1.004583e+01	9.962509e+00
8.555708411437632e+01	9.657078e+00	9.957840e+00	9.966341e+00
8.570356848937632e+01	9.572193e+00	9.870209e+00	9.970287e+00
8.585005286437632e+01	9.490930e+00	9.783677e+00	9.974320e+00
8.599653723937632e+01	9.413977e+00	9.698976e+00	9.978408e+00
8.614302161437632e+01	9.341984e+00	9.616822e+00	9.982521e+00
8.628950598937632e+01	9.275560e+00	9.537912e+00	9.986627e+00
8.643599036437632e+01	9.215271e+00	9.462914e+00	9.990696e+00
8.658247473937632e+01	9.161623e+00	9.392461e+00	9.994699e+00
8.672895911437632e+01	9.115073e+00	9.327150e+00	9.998605e+00
8.687544348937632e+01	9.076014e+00	9.267536e+00	1.000239e+01
8.702192786437632e+01	9.044776e+00	9.214123e+00	1.000601e+01
8.716841223937632e+01	9.021625e+00	9.167360e+00	1.000946e+01
8.731489661437632e+01	9.006756e+00	9.127646e+00	1.001270e+01
8.746138098937632e+01	9.000295e+00	9.095318e+00	1.001571e+01
8.760786536437632e+01	9.002295e+00	9.070646e+00	1.001848e+01
8.775434973937632e+01	9.012743e+00	9.053842e+00	1.002097e+01
8.790083411437632e+01	9.031548e+00	9.045046e+00	1.002318e+01
8.804731848937632e+01	9.058550e+00	9.044334e+00	1.002509e+01
8.819380286437632e+01	9.093522e+00	9.051712e+00	1.002669e+01
8.834028723937632e+01	9.136168e+00	9.067117e+00	1.002797e+01
8.848677161437632e+01	9.186126e+00	9.090419e+00	1.002892e+01
8.863325598937632e+01	9.242973e+00	9.121420e+00	1.002954e+01
8.877974036437632e+01	9.306230e+00	9.159858e+00	1.002983e+01
8.892622473937632e+01	9.375358e+00	9.205407e+00	1.002979e+01
8.907270911437632e+01	9.449775e+00	9.257683e+00	1.002942e+01
8.921919348937632e+01	9.528849e+00	9.316242e+00	1.002874e+01
8.936567786437632e+01	9.611912e+00	9.380590e+00	1.002775e+01
8.951216223937632e+01	9.698259e+00	9.450180e+00	1.002646e+01
8.965864661437632e+01	9.787162e+00	9.524426e+00	1.002490e+01
8.980513098937632e+01	9.877866e+00	9.602695e+00	1.002307e+01
8.995161536437632e+01	9.969604e+00	9.684328e+00	1.002100e+01
9.009809973937632e+01	1.006160e+01	9.768633e+00	1.001871e+01
9.024458411437632e+01	1.015307e+01	9.854897e+00	1.001623e+01
9.039106848937632e+01	1.024325e+01	9.942388e+00	1.001357e+01
9.053755286437632e+01	1.033137e+01	1.003037e+01	1.001077e+01
9.068403723937632e+01	1.041668e+01	1.011809e+01	1.000785e+01
9.083052161437632e+01	1.049847e+01	1.020481e+01	1.000485e+01
9.097700598937632e+01	1.057604e+01	1.028980e+01	1.000178e+01
9.112349036437632e+01	1.064873e+01	1.037233e+01	9.998692e+00
9.126997473937632e+01	1.071593e+01	1.045171e+01	9.995604e+00
9.141645911437632e+01	1.077706e+01	1.052727e+01	9.992548e+00
9.156294348937632e+01	1.083162e+01	1.059836e+01	9.989556e+00
9.170942786437632e+01	1.087914e+01	1.066439e+01	9.986656e+00
9.185591223937632e+01	1.091922e+01	1.072480e+01	9.983877e+00
9.200239661437632e+01	1.095152e+01	1.077906e+01	9.981247e+00
9.214888098937632e+01	1.097576e+01	1.082674e+01	9.978790e+00
9.229536536437632e+01	1.099175e+01	1.086741e+01	9.976534e+00
9.244184973937632e+01	1.099933e+01	1.090074e+01	9.974500e+00
9.258833411437632e+01	1.099846e+01	1.092645e+01	9.972710e+00
9.273481848937632e+01	1.098914e+01	1.094431e+01	9.971181e+00
9.288130286437632e+01	1.097144e+01	1.095418e+01	9.969932e+00
9.302778723937632e+01	1.094552e+01	1.095597e+01	9.968976e+00
9.317427161437632e+01	1.091159e+01	1.094967e+01	9.968327e+00
9.332075598937632e+01	1.086995e+01	1.093533e+01	9.967991e+00
9.346724036437632e+01	1.082094e+01	1.091307e+01	9.967976e+00
9.361372473937632e+01	1.076499e+01	1.088309e+01	9.968286e+00
9.376020911437632e+01	1.070256e+01	1.084562e+01	9.968921e+00
9.390669348937632e+01	1.063418e+01	1.080100e+01	9.969879e+00
9.405317786437632e+01	1.056043e+01	1.074960e+01	9.971156e+00
9.419966223937632e+01	1.048194e+01	1.069185e+01	9.972744e+00
9.434614661437632e+01	1.039937e+01	1.062824e+01	9.974634e+00
9.449263098937632e+01	1.031342e+01	1.055932e+01	9.976812e+00
9.463911536437632e+01	1.022481e+01	1.048566e+01	9.979263e+00
9.478559973937632e+01	1.013431e+01	1.040789e+01	9.981970e+00
9.493208411437632e+01	1.004266e+01	1.032666e+01	9.984912e+00
9.507856848937632e+01	9.950654e+00	1.024267e+01	9.988069e+00
9.522505286437632e+01	9.859066e+00	1.015663e+01	9.991414e+00
9.537153723937632e+01	9.768671e+00	1.006926e+01	9.994925e+00
9.551802161437632e+01	9.680234e+00	9.981302e+00	9.998573e+00
9.566450598937632e+01	9.594504e+00	9.893503e+00	1.000233e+01
9.581099036437632e+01	9.512207e+00	9.806606e+00	1.000617e+01
9.595747473937632e+01	9.434038e+00	9.721346e+00	1.001006e+01
9.610395911437632e+01	9.360662e+00	9.638444e+00	1.001397e+01
9.625044348937632e+01	9.292696e+00	9.558602e+00	1.001786e+01
9.639692786437632e+01	9.230719e+00	9.482497e+00	1.002172e+01
9.654341223937632e+01	9.175253e+00	9.410772e+00	1.002551e+01
9.668989661437632e+01	9.126769e+00	9.344035e+00	1.002919e+01
9.683638098937632e+01	9.085677e+00	9.282850e+00	1.003275e+01
9.698286536437632e+01	9.052325e+00	9.227736e+00	1.003614e+01
9.712934973937632e+01	9.026996e+00	9.179160e+00	1.003936e+01
9.727583411437632e+01	9.009903e+00	9.137531e+00	1.004236e+01
9.742231848937632e+01	9.001191e+00	9.103203e+00	1.004513e+01
9.756880286437632e+01	9.000935e+00	9.076467e+00	1.004765e+01
9.771528723937632e+01	9.009135e+00	9.057548e+00	1.004989e+01
9.786177161437632e+01	9.025723e+00	9.046606e+00	1.005184e+01
9.800825598937632e+01	9.050559e+00	9.043736e+00	1.005348e+01
9.815474036437632e+01	9.083432e+00	9.048959e+00	1.005480e+01
9.830122473937632e+01	9.124064e+00	9.062233e+00	1.005580e+01
9.844770911437632e+01	9.172112e+00	9.083446e+00	1.005646e+01
9.859419348937632e+01	9.227166e+00	9.112417e+00	1.005678e+01
9.874067786437632e+01	9.288764e+00	9.148901e+00	1.005677e+01
9.888716223937632e+01	9.356381e+00	9.192589e+00	1.005641e+01
9.903364661437632e+01	9.429448e+00	9.243113e+00	1.005572e+01
9.918013098937632e+01	9.507344e+00	9.300043e+00	1.005469e+01
9.932661536437632e+01	9.589411e+00	9.362898e+00	1.005336e+01
9.947309973937632e+01	9.674953e+00	9.431147e+00	1.005171e+01
9.961958411437632e+01	9.763247e+00	9.504210e+00	1.004977e+01
9.976606848937632e+01	9.853545e+00	9.581470e+00	1.004756e+01
9.991255286437632e+01	9.945083e+00	9.662272e+00	1.004510e+01
1.000590372393763e+02	1.003709e+01	9.745934e+00	1.004240e+01
1.002055216143763e+02	1.012877e+01	9.831745e+00	1.003949e+01
1.003520059893763e+02	1.021937e+01	9.918982e+00	1.003640e+01
1.004984903643763e+02	1.030812e+01	1.000690e+01	1.003315e+01
1.006449747393763e+02	1.039425e+01	1.009477e+01	1.002977e+01
1.007914591143763e+02	1.047704e+01	1.018183e+01	1.002629e+01
1.009379434893763e+02	1.055580e+01	1.026735e+01	1.002274e+01
1.010844278643763e+02	1.062986e+01	1.035060e+01	1.001915e+01
1.012309122393763e+02	1.069858e+01	1.043089e+01	1.001554e+01
1.013773966143763e+02	1.076138e+01	1.050753e+01	1.001196e+01
1.015238809893763e+02	1.081775e+01	1.057988e+01	1.000843e+01
1.016703653643763e+02	1.086718e+01	1.064732e+01	1.000498e+01
1.018168497393763e+02	1.090928e+01	1.070927e+01	1.000164e+01
1.019633341143763e+02	1.094369e+01	1.076522e+01	9.998436e+00
1.021098184893763e+02	1.097010e+01	1.081470e+01	9.995398e+00
1.022563028643763e+02	1.098830e+01	1.085727e+01	9.992549e+00
1.024027872393763e+02	1.099814e+01	1.089259e+01	9.989915e+00
1.025492716143763e+02	1.099952e+01	1.092036e+01	9.987515e+00
1.026957559893763e+02	1.099244e+01	1.094033e+01	9.985372e+00
1.028422403643763e+02	1.097697e+01	1.095234e+01	9.983500e+00
1.029887247393763e+02	1.095322e+01	1.095629e+01	9.981918e+00
1.031352091143763e+02	1.092141e+01	1.095214e+01	9.980637e+00
1.032816934893763e+02	1.088179e+01	1.093994e+01	9.979666e+00
1.034281778643763e+02	1.083471e+01	1.091978e+01	9.979013e+00
1.035746622393763e+02	1.078056e+01	1.089183e+01	9.978684e+00
1.037211466143763e+02	1.071981e+01	1.085633e+01	9.978681e+00
1.038676309893763e+02	1.065296e+01	1.081358e+01	9.979000e+00
1.040141153643763e+02	1.058059e+01	1.076395e+01	9.979641e+00
1.041605997393763e+02	1.050330e+01	1.070784e+01	9.980595e+00
1.043070841143763e+02	1.042175e+01	1.064575e+01	9.981853e+00
1.044535684893763e+02	1.033663e+01	1.057819e+01	9.983405e+00
1.046000528643763e+02	1.024866e+01	1.050573e+01	9.985235e+00
1.047465372393763e+02	1.015858e+01	1.042899e+01	9.987327e+00
1.048930216143763e+02	1.006717e+01	1.034862e+01	9.989660e+00
1.050395059893763e+02	9.975181e+00	1.026530e+01	9.992216e+00
1.051859903643763e+02	9.883405e+00	1.017974e+01	9.994970e+00
1.053324747393763e+02	9.792616e+00	1.009265e+01	9.997897e+00
1.054789591143763e+02	9.703583e+00	1.000478e+01	1.000097e+01
1.056254434893763e+02	9.617059e+00	9.916862e+00	1.000417e+01
1.057719278643763e+02	9.533777e+00	9.829652e+00	1.000745e+01
1.059184122393763e+02	9.454441e+00	9.743884e+00	1.001080e+01
1.060648966143763e+02	9.379725e+00	9.660283e+00	1.001418e+01
1.062113809893763e+02	9.310258e+00	9.579558e+00	1.001755e+01
1.063578653643763e+02	9.246630e+00	9.502392e+00	1.002090e+01
1.065043497393763e+02	9.189380e+00	9.429439e+00	1.002419e+01
1.066508341143763e+02	9.138991e+00	9.361314e+00	1.002740e+01
1.067973184893763e+02	9.095892e+00	9.298596e+00	1.003048e+01
1.069438028643763e+02	9.060446e+00	9.241816e+00	1.003342e+01
1.070902872393763e+02	9.032952e+00	9.191453e+00	1.003618e+01
1.072367716143763e+02	9.013646e+00	9.147935e+00	1.003875e+01
1.073832559893763e+02	9.002689e+00	9.111629e+00	1.004109e+01
1.075297403643763e+02	9.000175e+00	9.082844e+00	1.004319e+01
1.076762247393763e+02	9.006124e+00	9.061821e+00	1.004502e+01
1.078227091143763e+02	9.020486e+00	9.048740e+00	1.004658e+01
1.079691934893763e+02	9.043140e+00	9.043713e+00	1.004783e+01
1.081156778643763e+02	9.073895e+00	9.046779e+00	1.004878e+01
1.082621622393763e+02	9.112489e+00	9.057915e+00	1.004941e+01
1.084086466143763e+02	9.158596e+00	9.077024e+00	1.004971e+01
1.085551309893763e+02	9.211825e+00	9.103949e+00	1.004967e+01
1.087016153643763e+02	9.271727e+00	9.138456e+00	1.004931e+01
1.088480997393763e+02	9.337793e+00	9.180258e+00	1.004861e+01
1.089945841143763e+02	9.409465e+00	9.228998e+00	1.004758e+01
1.091410684893763e+02	9.486136e+00	9.284265e+00	1.004622e+01
1.092875528643763e+02	9.567158e+00	9.345590e+00	1.004455e+01
1.094340372393763e+02	9.651842e+00	9.412455e+00	1.004258e+01
1.095805216143763e+02	9.739475e+00	9.484292e+00	1.004032e+01
1.097270059893763e+02	9.829312e+00	9.560495e+00	1.003779e+01
1.098734903643763e+02	9.920595e+00	9.640419e+00	1.003501e+01
1.100199747393763e+02	1.001255e+01	9.723387e+00	1.003199e+01
1.101664591143763e+02	1.010440e+01	9.808695e+00	1.002877e+01
1.103129434893763e+02	1.019536e+01	9.895623e+00	1.002537e+01
1.104594278643763e+02	1.028467e+01	9.983435e+00	1.002180e+01
1.106059122393763e+02	1.037158e+01	1.007139e+01	1.001811e+01
1.107523966143763e+02	1.045533e+01	1.015873e+01	1.001432e+01
1.108988809893763e+02	1.053523e+01	1.024474e+01	1.001045e+01
1.110453653643763e+02	1.061060e+01	1.032867e+01	1.000655e+01
1.111918497393763e+02	1.068081e+01	1.040981e+01	1.000263e+01
1.113383341143763e+02	1.074524e+01	1.048749e+01	9.998735e+00
1.114848184893763e+02	1.080337e+01	1.056105e+01	9.994892e+00
1.116313028643763e+02	1.085470e+01	1.062985e+01	9.991130e+00
1.117777872393763e+02	1.089880e+01	1.069332e+01	9.987477e+00
1.119242716143763e+02	1.093528e+01	1.075092e+01	9.983964e+00
1.120707559893763e+02	1.096385e+01	1.080217e+01	9.980617e+00
1.122172403643763e+02	1.098426e+01	1.084662e+01	9.977462e+00
1.123637247393763e+02	1.099634e+01	1.088390e+01	9.974524e+00
1.125102091143763e+02	1.099998e+01	1.091371e+01	9.971823e+00
1.126566934893763e+02	1.099516e+01	1.093578e+01	9.969382e+00
1.128031778643763e+02	1.098191e+01	1.094993e+01	9.967219e+00
1.129496622393763e+02	1.096035e+01	1.095603e+01	9.965349e+00
1.130961466143763e+02	1.093067e+01	1.095404e+01	9.963785e+00
1.132426309893763e+02	1.089310e+01	1.094398e+01	9.962540e+00
1.133891153643763e+02	1.084797e+01	1.092593e+01	9.961618e+00
1.135355997393763e+02	1.079567e+01	1.090003e+01	9.961029e+00
1.136820841143763e+02	1.073663e+01	1.086652e+01	9.960773e+00
1.138285684893763e+02	1.067135e+01	1.082567e+01	9.960852e+00
1.139750528643763e+02	1.060039e+01	1.077783e+01	9.961260e+00
1.141215372393763e+02	1.052435e+01	1.072341e+01	9.961993e+00
1.142680216143763e+02	1.044387e+01	1.066287e+01	9.963043e+00
1.144145059893763e+02	1.035964e+01	1.059671e+01	9.964397e+00
1.145609903643763e+02	1.027235e+01	1.052550e+01	9.966043e+00
1.147074747393763e+02	1.018277e+01	1.044984e+01	9.967964e+00
1.148539591143763e+02	1.009163e+01	1.037038e+01	9.970142e+00
1.150004434893763e+02	9.999722e+00	1.028777e+01	9.972557e+00
1.151469278643763e+02	9.907814e+00	1.020274e+01	9.975184e+00
1.152934122393763e+02	9.816687e+00	1.011598e+01	9.978001e+00
1.154398966143763e+02	9.727111e+00	1.002825e+01	9.980980e+00
1.155863809893763e+02	9.639845e+00	9.940270e+00	9.984096e+00
1.157328653643763e+02	9.555628e+00	9.852800e+00	9.987318e+00
1.158793497393763e+02	9.475173e+00	9.766576e+00	9.990620e+00
1.160258341143763e+02	9.399160e+00	9.682327e+00	9.993969e+00
1.161723184893763e+02	9.328235e+00	9.600767e+00	9.997335e+00
1.163188028643763e+02	9.262995e+00	9.522587e+00	1.000069e+01
1.164652872393763e+02	9.203995e+00	9.448448e+00	1.000400e+01
1.166117716143763e+02	9.151732e+00	9.378978e+00	1.000724e+01
1.167582559893763e+02	9.106650e+00	9.314764e+00	1.001037e+01
1.169047403643763e+02	9.069131e+00	9.256351e+00	1.001338e+01
1.170512247393763e+02	9.039492e+00	9.204233e+00	1.001623e+01
1.171977091143763e+02	9.017983e+00	9.158851e+00	1.001889e+01
1.173441934893763e+02	9.004788e+00	9.120589e+00	1.002135e+01
1.174906778643763e+02	9.000017e+00	9.089771e+00	1.002357e+01
1.176371622393763e+02	9.003712e+00	9.066659e+00	1.002555e+01
1.177836466143763e+02	9.015840e+00	9.051447e+00	1.002725e+01
1.179301309893763e+02	9.036299e+00	9.044264e+00	1.002867e+01
1.180766153643763e+02	9.064916e+00	9.045172e+00	1.002979e+01
1.182230997393763e+02	9.101448e+00	9.054163e+00	1.003060e+01
1.183695841143763e+02	9.145587e+00	9.071159e+00	1.003109e+01
1.185160684893763e+02	9.196959e+00	9.096019e+00	1.003126e+01
1.186625528643763e+02	9.255128e+00	9.128531e+00	1.003110e+01
1.188090372393763e+02	9.319603e+00	9.168419e+00	1.003061e+01
1.189555216143763e+02	9.389838e+00	9.215346e+00	1.002980e+01
1.191020059893763e+02	9.465238e+00	9.268917e+00	1.002867e+01
1.192484903643763e+02	9.545164e+00	9.328675e+00	1.002724e+01
1.193949747393763e+02	9.628942e+00	9.394115e+00	1.002550e+01
1.195414591143763e+02	9.715859e+00	9.464685e+00	1.002347e+01
1.196879434893763e+02	9.805183e+00	9.539786e+00	1.002118e+01
1.198344278643763e+02	9.896155e+00	9.618783e+00	1.001863e+01
1.199809122393763e+02	9.988008e+00	9.701006e+00	1.001585e+01
1.201273966143763e+02	1.007996e+01	9.785761e+00	1.001287e+01
1.202738809893763e+02	1.017124e+01	9.872328e+00	1.000970e+01
1.204203653643763e+02	1.026106e+01	9.959976e+00	1.000637e+01
1.205668497393763e+02	1.034868e+01	1.004796e+01	1.000291e+01
1.207133341143763e+02	1.043334e+01	1.013554e+01	9.999349e+00
1.208598184893763e+02	1.051434e+01	1.022198e+01	9.995712e+00
1.210063028643763e+02	1.059098e+01	1.030653e+01	9.992033e+00
1.211527872393763e+02	1.066262e+01	1.038849e+01	9.988340e+00
1.212992716143763e+02	1.072865e+01	1.046716e+01	9.984665e+00
1.214457559893763e+02	1.078852e+01	1.054187e+01	9.981037e+00
1.215922403643763e+02	1.084171e+01	1.061200e+01	9.977487e+00
1.217387247393763e+02	1.088777e+01	1.067695e+01	9.974045e+00
1.218852091143763e+02	1.092632e+01	1.073617e+01	9.970737e+00
1.220316934893763e+02	1.095702e+01	1.078915e+01	9.967594e+00
1.221781778643763e+02	1.097963e+01	1.083545e+01	9.964641e+00
1.223246622393763e+02	1.099394e+01	1.087468e+01	9.961901e+00
1.224711466143763e+02	1.099984e+01	1.090651e+01	9.959398e+00
1.226176309893763e+02	1.099727e+01	1.093066e+01	9.957152e+00
1.227641153643763e+02	1.098626e+01	1.094694e+01	9.955183e+00
1.229105997393763e+02	1.096691e+01	1.095520e+01	9.953507e+00
1.230570841143763e+02	1.093936e+01	1.095537e+01	9.952137e+00
1.232035684893763e+02	1.090387e+01	1.094745e+01	9.951086e+00
1.233500528643763e+02	1.086073e+01	1.093152e+01	9.950361e+00
1.234965372393763e+02	1.081029e+01	1.090770e+01	9.949968e+00
1.236430216143763e+02	1.075300e+01	1.087619e+01	9.949913e+00
1.237895059893763e+02	1.068934e+01	1.083727e+01	9.950193e+00
1.239359903643763e+02	1.061984e+01	1.079125e+01	9.950808e+00
1.240824747393763e+02	1.054509e+01	1.073855e+01	9.951751e+00
1.242289591143763e+02	1.046573e+01	1.067958e+01	9.953015e+00
1.243754434893763e+02	1.038243e+01	1.061487e+01	9.954590e+00
1.245219278643763e+02	1.029589e+01	1.054495e+01	9.956462e+00
1.246684122393763e+02	1.020684e+01	1.047042e+01	9.958614e+00
1.248148966143763e+02	1.011604e+01	1.039190e+01	9.961031e+00
1.249613809893763e+02	1.002426e+01	1.031007e+01	9.963691e+00
1.251078653643763e+02	9.932278e+00	1.022561e+01	9.966572e+00
1.252543497393763e+02	9.840867e+00	1.013925e+01	9.969649e+00
1.254008341143763e+02	9.750803e+00	1.005170e+01	9.972898e+00
1.255473184893763e+02	9.662848e+00	9.963715e+00	9.976292e+00
1.256938028643763e+02	9.577747e+00	9.876037e+00	9.979800e+00
1.258402872393763e+02	9.496221e+00	9.789408e+00	9.983396e+00
1.259867716143763e+02	9.418960e+00	9.704562e+00	9.987047e+00
1.261332559893763e+02	9.346616e+00	9.622216e+00	9.990726e+00
1.262797403643763e+02	9.279804e+00	9.543069e+00	9.994399e+00
1.264262247393763e+02	9.219089e+00	9.467790e+00	9.998037e+00
1.265727091143763e+02	9.164984e+00	9.397016e+00	1.000161e+01
1.267191934893763e+02	9.117948e+00	9.331345e+00	1.000509e+01
1.268656778643763e+02	9.078378e+00	9.271334e+00	1.000844e+01
1.270121622393763e+02	9.046610e+00	9.217492e+00	1.001165e+01
1.271586466143763e+02	9.022913e+00	9.170274e+00	1.001468e+01
1.273051309893763e+02	9.007486e+00	9.130079e+00	1.001750e+01
1.274516153643763e+02	9.000463e+00	9.097248e+00	1.002010e+01
1.275980997393763e+02	9.001899e+00	9.072060e+00	1.002245e+01
1.277445841143763e+02	9.011786e+00	9.054725e+00	1.002453e+01
1.278910684893763e+02	9.030037e+00	9.045393e+00	1.002634e+01
1.280375528643763e+02	9.056499e+00	9.044141e+00	1.002784e+01
1.281840372393763e+02	9.090948e+00	9.050980e+00	1.002904e+01
1.283305216143763e+02	9.133093e+00	9.065853e+00	1.002992e+01
1.284770059893763e+02	9.182575e+00	9.088634e+00	1.003047e+01
1.286234903643763e+02	9.238978e+00	9.119129e+00	1.003070e+01
1.287699747393763e+02	9.301824e+00	9.157081e+00	1.003060e+01
1.289164591143763e+02	9.370578e+00	9.202168e+00	1.003017e+01
1.290629434893763e+02	9.444661e+00	9.254009e+00	1.002941e+01
1.292094278643763e+02	9.523446e+00	9.312164e+00	1.002835e+01
1.293559122393763e+02	9.606264e+00	9.376142e+00	1.002697e+01
1.295023966143763e+02	9.692415e+00	9.445400e+00	1.002531e+01
1.296488809893763e+02	9.781171e+00	9.519354e+00	1.002336e+01
1.297953653643763e+02	9.871778e+00	9.597376e+00	1.002116e+01
1.299418497393763e+02	9.963471e+00	9.678806e+00	1.001872e+01
1.300883341143763e+02	1.005547e+01	9.762955e+00	1.001606e+01
1.302348184893763e+02	1.014701e+01	9.849110e+00	1.001321e+01
1.303813028643763e+02	1.023729e+01	9.936543e+00	1.001019e+01
1.305277872393763e+02	1.032557e+01	1.002451e+01	1.000702e+01
1.306742716143763e+02	1.041110e+01	1.011227e+01	1.000375e+01
1.308207559893763e+02	1.049314e+01	1.019908e+01	1.000038e+01
1.309672403643763e+02	1.057101e+01	1.028421e+01	9.996966e+00
1.311137247393763e+02	1.064404e+01	1.036693e+01	9.993525e+00
1.312602091143763e+02	1.071163e+01	1.044654e+01	9.990088e+00
1.314066934893763e+02	1.077319e+01	1.052238e+01	9.986687e+00
1.315531778643763e+02	1.082820e+01	1.059379e+01	9.983352e+00
1.316996622393763e+02	1.087620e+01	1.066017e+01	9.980113e+00
1.318461466143763e+02	1.091679e+01	1.072097e+01	9.976998e+00
1.319926309893763e+02	1.094962e+01	1.077566e+01	9.974035e+00
1.321391153643763e+02	1.097440e+01	1.082378e+01	9.971251e+00
1.322855997393763e+02	1.099094e+01	1.086494e+01	9.968672e+00
1.324320841143763e+02	1.099909e+01	1.089877e+01	9.966317e+00
1.325785684893763e+02	1.099878e+01	1.092499e+01	9.964211e+00
1.327250528643763e+02	1.099002e+01	1.094338e+01	9.962373e+00
1.328715372393763e+02	1.097288e+01	1.095378e+01	9.960818e+00
1.330180216143763e+02	1.094750e+01	1.095612e+01	9.959562e+00
1.331645059893763e+02	1.091410e+01	1.095035e+01	9.958617e+00
1.333109903643763e+02	1.087296e+01	1.093655e+01	9.957993e+00
1.334574747393763e+02	1.082443e+01	1.091481e+01	9.957695e+00
1.336039591143763e+02	1.076893e+01	1.088533e+01	9.957727e+00
1.337504434893763e+02	1.070691e+01	1.084836e+01	9.958093e+00
1.338969278643763e+02	1.063891e+01	1.080420e+01	9.958788e+00
1.340434122393763e+02	1.056550e+01	1.075323e+01	9.959808e+00
1.341898966143763e+02	1.048731e+01	1.069589e+01	9.961147e+00
1.343363809893763e+02	1.040499e+01	1.063266e+01	9.962795e+00
1.344828653643763e+02	1.031924e+01	1.056408e+01	9.964739e+00
1.346293497393763e+02	1.023079e+01	1.049071e+01	9.966963e+00
1.347758341143763e+02	1.014038e+01	1.041320e+01	9.969451e+00
1.349223184893763e+02	1.004879e+01	1.033218e+01	9.972183e+00
1.350688028643763e+02	9.956783e+00	1.024835e+01	9.975138e+00
1.352152872393763e+02	9.865143e+00	1.016242e+01	9.978291e+00
1.353617716143763e+02	9.774645e+00	1.007512e+01	9.981616e+00
1.355082559893763e+02	9.686053e+00	9.987179e+00	9.985088e+00
1.356547403643763e+02	9.600121e+00	9.899347e+00	9.988679e+00
1.358012247393763e+02	9.517572e+00	9.812366e+00	9.992359e+00
1.359477091143763e+02	9.439108e+00	9.726974e+00	9.996099e+00
1.360941934893763e+02	9.365392e+00	9.643893e+00	9.999867e+00
1.362406778643763e+02	9.297047e+00	9.563827e+00	1.000364e+01
1.363871622393763e+02	9.234653e+00	9.487452e+00	1.000737e+01
1.365336466143763e+02	9.178739e+00	9.415416e+00	1.001104e+01
1.366801309893763e+02	9.129776e+00	9.348328e+00	1.001462e+01
1.368266153643763e+02	9.088180e+00	9.286757e+00	1.001809e+01
1.369730997393763e+02	9.054302e+00	9.231222e+00	1.002140e+01
1.371195841143763e+02	9.028430e+00	9.182197e+00	1.002453e+01
1.372660684893763e+02	9.010782e+00	9.140093e+00	1.002747e+01
1.374125528643763e+02	9.001509e+00	9.105268e+00	1.003018e+01
1.375590372393763e+02	9.000688e+00	9.078018e+00	1.003264e+01
1.377055216143763e+02	9.008327e+00	9.058572e+00	1.003484e+01
1.378520059893763e+02	9.024359e+00	9.047095e+00	1.003675e+01
1.379984903643763e+02	9.048651e+00	9.043685e+00	1.003837e+01
1.381449747393763e+02	9.080996e+00	9.048369e+00	1.003967e+01
1.382914591143763e+02	9.121120e+00	9.061110e+00	1.004066e+01
1.384379434893763e+02	9.168685e+00	9.081798e+00	1.004131e+01
1.385844278643763e+02	9.223287e+00	9.110258e+00	1.004163e+01
1.387309122393763e+02	9.284464e+00	9.146251e+00	1.004162e+01
1.388773966143763e+02	9.351698e+00	9.189469e+00	1.004128e+01
1.390238809893763e+02	9.424419e+00	9.239550e+00	1.004061e+01
1.391703653643763e+02	9.502014e+00	9.296067e+00	1.003962e+01
1.393168497393763e+02	9.583824e+00	9.358543e+00	1.003831e+01
1.394633341143763e+02	9.669157e+00	9.426450e+00	1.003670e+01
1.396098184893763e+02	9.757290e+00	9.499211e+00	1.003481e+01
1.397563028643763e+02	9.847478e+00	9.576211e+00	1.003265e+01
1.399027872393763e+02	9.938957e+00	9.656798e+00	1.003024e+01
1.400492716143763e+02	1.003095e+01	9.740292e+00	1.002760e+01
1.401957559893763e+02	1.012269e+01	9.825982e+00	1.002475e+01
1.403422403643763e+02	1.021338e+01	9.913146e+00	1.002173e+01
1.404887247393763e+02	1.030227e+01	1.000105e+01	1.001855e+01
1.406352091143763e+02	1.038860e+01	1.008893e+01	1.001524e+01
1.407816934893763e+02	1.047164e+01	1.017607e+01	1.001184e+01
1.409281778643763e+02	1.055069e+01	1.026172e+01	1.000838e+01
1.410746622393763e+02	1.062508e+01	1.034515e+01	1.000487e+01
1.412211466143763e+02	1.069417e+01	1.042566e+01	1.000136e+01
1.413676309893763e+02	1.075739e+01	1.050256e+01	9.997871e+00
1.415141153643763e+02	1.081420e+01	1.057521e+01	9.994438e+00
1.416605997393763e+02	1.086411e+01	1.064299e+01	9.991089e+00
1.418070841143763e+02	1.090671e+01	1.070533e+01	9.987853e+00
1.419535684893763e+02	1.094164e+01	1.076170e+01	9.984757e+00
1.421000528643763e+02	1.096859e+01	1.081162e+01	9.981831e+00
1.422465372393763e+02	1.098735e+01	1.085467e+01	9.979097e+00
1.423930216143763e+02	1.099774e+01	1.089048e+01	9.976581e+00
1.425395059893763e+02	1.099969e+01	1.091876e+01	9.974303e+00
1.426859903643763e+02	1.099318e+01	1.093925e+01	9.972284e+00
1.428324747393763e+02	1.097826e+01	1.095180e+01	9.970543e+00
1.429789591143763e+02	1.095506e+01	1.095629e+01	9.969092e+00
1.431254434893763e+02	1.092377e+01	1.095268e+01	9.967947e+00
1.432719278643763e+02	1.088467e+01	1.094101e+01	9.967116e+00
1.434184122393763e+02	1.083807e+01	1.092137e+01	9.966608e+00
1.435648966143763e+02	1.078438e+01	1.089394e+01	9.966427e+00
1.437113809893763e+02	1.072406e+01	1.085893e+01	9.966575e+00
1.438578653643763e+02	1.065760e+01	1.081666e+01	9.967051e+00
1.440043497393763e+02	1.058557e+01	1.076747e+01	9.967852e+00
1.441508341143763e+02	1.050859e+01	1.071178e+01	9.968969e+00
1.442973184893763e+02	1.042730e+01	1.065007e+01	9.970397e+00
1.444438028643763e+02	1.034240e+01	1.058286e+01	9.972122e+00
1.445902872393763e+02	1.025460e+01	1.051071e+01	9.974130e+00
1.447367716143763e+02	1.016464e+01	1.043424e+01	9.976403e+00
1.448832559893763e+02	1.007329e+01	1.035409e+01	9.978924e+00
1.450297403643763e+02	9.981315e+00	1.027094e+01	9.981670e+00
1.451762247393763e+02	9.889501e+00	1.018551e+01	9.984620e+00
1.453227091143763e+02	9.798622e+00	1.009850e+01	9.987748e+00
1.454691934893763e+02	9.709449e+00	1.001065e+01	9.991028e+00
1.456156778643763e+02	9.622734e+00	9.922719e+00	9.994431e+00
1.457621622393763e+02	9.539214e+00	9.835439e+00	9.997931e+00
1.459086466143763e+02	9.459594e+00	9.749552e+00	1.000150e+01
1.460551309893763e+02	9.384549e+00	9.665784e+00	1.000510e+01
1.462016153643763e+02	9.314713e+00	9.584846e+00	1.000870e+01
1.463480997393763e+02	9.250679e+00	9.507421e+00	1.001228e+01
1.464945841143763e+02	9.192987e+00	9.434168e+00	1.001581e+01
1.466410684893763e+02	9.142128e+00	9.365703e+00	1.001925e+01
1.467875528643763e+02	9.098531e+00	9.302608e+00	1.002257e+01
1.469340372393763e+02	9.062564e+00	9.245416e+00	1.002576e+01
1.470805216143763e+02	9.034533e+00	9.194612e+00	1.002877e+01
1.472270059893763e+02	9.014675e+00	9.150624e+00	1.003159e+01
1.473734903643763e+02	9.003158e+00	9.113827e+00	1.003419e+01
1.475199747393763e+02	9.000079e+00	9.084532e+00	1.003654e+01
1.476664591143763e+02	9.005465e+00	9.062986e+00	1.003864e+01
1.478129434893763e+02	9.019269e+00	9.049372e+00	1.004045e+01
1.479594278643763e+02	9.041376e+00	9.043804e+00	1.004197e+01
1.481059122393763e+02	9.071597e+00	9.046331e+00	1.004319e+01
1.482523966143763e+02	9.109678e+00	9.056931e+00	1.004408e+01
1.483988809893763e+02	9.155295e+00	9.075515e+00	1.004465e+01
1.485453653643763e+02	9.208063e+00	9.101923e+00	1.004488e+01
1.486918497393763e+02	9.267535e+00	9.135935e+00	1.004478e+01
1.488383341143763e+02	9.333208e+00	9.177259e+00	1.004435e+01
1.489848184893763e+02	9.404525e+00	9.225550e+00	1.004359e+01
1.491313028643763e+02	9.480882e+00	9.280395e+00	1.004250e+01
1.492777872393763e+02	9.561634e+00	9.341331e+00	1.004110e+01
1.494242716143763e+02	9.646097e+00	9.407845e+00	1.003939e+01
1.495707559893763e+02	9.733556e+00	9.479369e+00	1.003740e+01
1.497172403643763e+02	9.823270e+00	9.555302e+00	1.003513e+01
1.498637247393763e+02	9.914480e+00	9.634950e+00	1.003261e+01
1.500000000000000e+02	1.000000e+01	9.711324e+00	1.003010e+01

